On the relation between accuracy and fairness in binary classification

Our study revisits the problem of accuracy-fairness tradeoff in binary classification. We argue that comparison of non-discriminatory classifiers needs to account for different rates of positive predictions, otherwise conclusions about performance may be misleading, because accuracy and discrimination of naive baselines on the same dataset vary with different rates of positive predictions. We provide methodological recommendations for sound comparison of non-discriminatory classifiers, and present a brief theoretical and empirical analysis of tradeoffs between accuracy and non-discrimination.

==> out_oracle_both.dat <==
ppred acc kappa ddif dov
0.24741371816048 0.995740241676085 0.988561346859313 0.188874885818591 0.440843862639942
0.24741371816048 0.991393549508824 0.976889251817795 0.178926928948878 0.417624810976122
0.24741371816048 0.987046857341563 0.965217156776277 0.168978972079165 0.394405759312302
0.24741371816048 0.982700165174302 0.953545061734759 0.159031015209451 0.371186707648482
0.24741371816048 0.978353473007042 0.941872966693241 0.149083058339738 0.347967655984663
0.24741371816048 0.974006780839781 0.930200871651723 0.139135101470025 0.324748604320843
0.24741371816048 0.96966008867252 0.918528776610205 0.129187144600312 0.301529552657023
0.24741371816048 0.965313396505259 0.906856681568687 0.119239187730598 0.278310500993203
0.24741371816048 0.960966704337999 0.895184586527169 0.109291230860885 0.255091449329383
0.24741371816048 0.956620012170738 0.883512491485652 0.0993432739911718 0.231872397665563
0.24741371816048 0.952273320003477 0.871840396444134 0.0893953171214586 0.208653346001744
0.24741371816048 0.947926627836217 0.860168301402616 0.0794473602517453 0.185434294337924
0.24741371816048 0.943579935668956 0.848496206361098 0.0694994033820321 0.162215242674104
0.24741371816048 0.939233243501695 0.83682411131958 0.0595514465123188 0.138996191010284
0.24741371816048 0.934886551334435 0.825152016278062 0.0496034896426055 0.115777139346464
0.24741371816048 0.930539859167174 0.813479921236544 0.0396555327728922 0.0925580876826444
0.24741371816048 0.926193166999913 0.801807826195026 0.029707575903179 0.0693390360188248
0.24741371816048 0.921846474832652 0.790135731153509 0.0197596190334657 0.0461199843550048
0.24741371816048 0.917499782665392 0.778463636111991 0.00981166216375251 0.0229009326911851
0.24741371816048 0.913153090498131 0.766791541070473 -0.000136294705960771 -0.000318118972634779
0.24741371816048 0.90880639833087 0.755119446028955 -0.010084251575674 -0.0235371706364546
0.24741371816048 0.904459706163609 0.743447350987437 -0.0200322084453873 -0.0467562223002744
0.24741371816048 0.900113013996349 0.731775255945919 -0.0299801653151006 -0.0699752739640942
0.24741371816048 0.895766321829088 0.720103160904402 -0.0399281221848138 -0.0931943256279141
0.24741371816048 0.891419629661827 0.708431065862883 -0.0498760790545271 -0.116413377291734
0.24741371816048 0.887072937494567 0.696758970821366 -0.0598240359242403 -0.139632428955554
0.24741371816048 0.882726245327306 0.685086875779848 -0.0697719927939536 -0.162851480619374
0.24741371816048 0.878379553160045 0.67341478073833 -0.0797199496636668 -0.186070532283193
0.24741371816048 0.874032860992785 0.661742685696812 -0.0896679065333801 -0.209289583947013
0.24741371816048 0.869686168825524 0.650070590655294 -0.0996158634030934 -0.232508635610833


==> out_oracle_f.dat <==
ppred acc kappa ddif dov
0.249543597322438 0.997870120838042 0.994297150370077 0.192018329493213 0.446912437139433
0.251716943406068 0.995696774754412 0.988511688444563 0.185277968209848 0.429975764725334
0.253890289489698 0.993523428670782 0.982760042945116 0.178537606926483 0.413129957251696
0.256063635573329 0.991350082587151 0.977041918246676 0.171797245643118 0.396375014718518
0.258236981656959 0.989176736503521 0.971357022160003 0.165056884359754 0.379710937125801
0.260410327740589 0.98700339041989 0.965705065881898 0.158316523076389 0.363137724473545
0.26258367382422 0.98483004433626 0.960085763946303 0.151576161793024 0.346655376761749
0.26475701990785 0.98265669825263 0.954498834176233 0.144835800509659 0.330263893990413
0.26693036599148 0.980483352168999 0.948943997636546 0.138095439226294 0.313963276159538
0.269103712075111 0.978310006085369 0.94342097858752 0.13135507794293 0.297753523269124
0.271277058158741 0.976136660001739 0.937929504439225 0.124614716659565 0.28163463531917
0.273450404242372 0.973963313918108 0.932469305706675 0.1178743553762 0.265606612309677
0.275623750326002 0.971789967834478 0.927040115965748 0.111133994092835 0.249669454240644
0.277797096409632 0.969616621750848 0.92164167180985 0.10439363280947 0.233823161112072
0.279970442493263 0.967443275667217 0.916273712807312 0.0976532715261056 0.218067732923961
0.282143788576893 0.965269929583587 0.910935981459515 0.0909129102427408 0.20240316967631
0.284317134660523 0.963096583499957 0.90562822315971 0.0841725489593761 0.186829471369119
0.286490480744154 0.960923237416326 0.90035018615254 0.0774321876760113 0.171346638002389
0.288663826827784 0.958749891332696 0.895101621494228 0.0706918263926465 0.15595466957612
0.290837172911414 0.956576545249065 0.889882283013444 0.0639514651092817 0.140653566090312
0.293010518995045 0.954403199165435 0.884691927272812 0.0572111038259169 0.125443327544963
0.295183865078675 0.952229853081805 0.879530313531062 0.0504707425425521 0.110323953940076
0.297357211162305 0.950056506998174 0.874397203705811 0.0437303812591873 0.0952954452756488
0.299530557245936 0.947883160914544 0.869292362336954 0.0369900199758225 0.0803578015516824
0.301703903329566 0.945709814830914 0.864215556550659 0.0302496586924577 0.0655110227681765
0.303877249413197 0.943536468747283 0.859166556023959 0.023509297409093 0.0507551089251313
0.306050595496827 0.941363122663653 0.854145132949916 0.0167689361257282 0.0360900600225465
0.308223941580457 0.939189776580023 0.849151062003362 0.0100285748423634 0.0215158760604224
0.310397287664088 0.937016430496392 0.844184120307192 0.00328821355899861 0.00703255703875882
0.312570633747718 0.934843084412762 0.83924408739921 -0.00345214772436619 -0.00735989704244424
0.314743979831348 0.932669738329132 0.834330745199506 -0.010192509007731 -0.0216614861831867
0.316917325914979 0.930496392245501 0.82944387797837 -0.0169328702910958 -0.0358722103834687
0.319090671998609 0.928323046161871 0.824583272324714 -0.0236732315744606 -0.0499920696432899
0.321264018082239 0.92614970007824 0.819748717115003 -0.0304135928578254 -0.0640210639626507
0.32343736416587 0.92397635399461 0.814940003482693 -0.0371539541411902 -0.0779591933415509
0.3256107102495 0.92180300791098 0.810156924788146 -0.0438943154245549 -0.0918064577799905
0.32778405633313 0.919629661827349 0.805399276589032 -0.0506346767079197 -0.10556285727797
0.329957402416761 0.917456315743719 0.800666856611201 -0.0573750379912845 -0.119228391835488
0.332130748500391 0.915282969660089 0.795959464720014 -0.0641153992746493 -0.132803061452546
0.334304094584022 0.913109623576458 0.79127690289213 -0.0708557605580141 -0.146286866129143
0.336477440667652 0.910936277492828 0.786618975187742 -0.0775961218413789 -0.15967980586528
0.338650786751282 0.908762931409198 0.781985487723242 -0.0843364831247436 -0.172981880660956
0.340824132834913 0.906589585325567 0.777376248644318 -0.0910768444081084 -0.186193090516172
0.342997478918543 0.904416239241937 0.772791068099479 -0.0978172056914732 -0.199313435430927


==> out_oracle_m.dat <==
ppred acc kappa ddif dov
0.245283838998522 0.997870120838042 0.994264101001451 0.195480439876289 0.457552827928283
0.243110492914892 0.995696774754412 0.988376775826496 0.19227284428994 0.451340932545259
0.240937146831261 0.993523428670782 0.982454428806485 0.189065248703592 0.445085796456029
0.238763800747631 0.991350082587151 0.976496746508254 0.185857653117243 0.438787419660593
0.236590454664001 0.989176736503521 0.970503411747295 0.182650057530895 0.432445802158952
0.23441710858037 0.98700339041989 0.96447410353146 0.179442461944546 0.426060943951105
0.23224376249674 0.98483004433626 0.95840849700366 0.176234866358198 0.419632845037052
0.23007041641311 0.98265669825263 0.95230626338351 0.173027270771849 0.413161505416793
0.227897070329479 0.980483352168999 0.94616706990793 0.169819675185501 0.406646925090328
0.225723724245849 0.978310006085369 0.939990579770653 0.166612079599152 0.400089104057657
0.223550378162219 0.976136660001739 0.933776452060631 0.163404484012804 0.393488042318781
0.221377032078588 0.973963313918108 0.927524341699311 0.160196888426455 0.386843739873699
0.219203685994958 0.971789967834478 0.921233899376755 0.156989292840107 0.380156196722411
0.217030339911327 0.969616621750848 0.914904771486588 0.153781697253759 0.373425412864917
0.214856993827697 0.967443275667217 0.908536600059731 0.15057410166741 0.366651388301217
0.212683647744067 0.965269929583587 0.902129022696919 0.147366506081062 0.359834123031311
0.210510301660436 0.963096583499957 0.895681672499944 0.144158910494713 0.3529736170552
0.208336955576806 0.960923237416326 0.889194178001635 0.140951314908365 0.346069870372883
0.206163609493176 0.958749891332696 0.882666163094503 0.137743719322016 0.33912288298436
0.203990263409545 0.956576545249065 0.876097246958063 0.134536123735668 0.332132654889631
0.201816917325915 0.954403199165435 0.86948704398478 0.131328528149319 0.325099186088696
0.199643571242285 0.952229853081805 0.862835163704608 0.128120932562971 0.318022476581556
0.197470225158654 0.950056506998174 0.856141210708104 0.124913336976622 0.310902526368209
0.195296879075024 0.947883160914544 0.849404784568082 0.121705741390274 0.303739335448657
0.193123532991394 0.945709814830914 0.842625479759758 0.118498145803925 0.296532903822899
0.190950186907763 0.943536468747283 0.835802885579377 0.115290550217577 0.289283231490935
0.188776840824133 0.941363122663653 0.828936586061272 0.112082954631228 0.281990318452766
0.186603494740502 0.939189776580023 0.822026159893324 0.10887535904488 0.27465416470839
0.184430148656872 0.937016430496392 0.815071180330787 0.105667763458531 0.267274770257809
0.182256802573242 0.934843084412762 0.808071215108439 0.102460167872183 0.259852135101022
0.180083456489611 0.932669738329132 0.801025826351028 0.0992525722858345 0.252386259238029
0.177910110405981 0.930496392245501 0.793934570481961 0.096044976699486 0.24487714266883
0.175736764322351 0.928323046161871 0.786796998130213 0.0928373811131375 0.237324785393425
0.17356341823872 0.92614970007824 0.779612654035398 0.0896297855267891 0.229729187411815
0.17139007215509 0.92397635399461 0.772381076950973 0.0864221899404406 0.222090348723998
0.16921672607146 0.92180300791098 0.765101799545523 0.0832145943540921 0.214408269329976
0.167043379987829 0.919629661827349 0.757774348302088 0.0800069987677437 0.206682949229748
0.164870033904199 0.917456315743719 0.750398243415485 0.0767994031813952 0.198914388423314
0.162696687820569 0.915282969660089 0.742972998687576 0.0735918075950467 0.191102586910675
0.160523341736938 0.913109623576458 0.73549812142044 0.0703842120086982 0.183247544691829
0.158349995653308 0.910936277492828 0.727973112307388 0.0671766164223498 0.175349261766778
0.156176649569677 0.908762931409198 0.720397465321786 0.0639690208360013 0.167407738135521
0.154003303486047 0.906589585325567 0.712770667603619 0.0607614252496528 0.159422973798058
0.151829957402417 0.904416239241937 0.705092199343758 0.0575538296633043 0.151394968754389
0.149656611318786 0.902242893158307 0.697361533665857 0.0543462340769559 0.143323723004514
0.147483265235156 0.900069547074676 0.689578136505839 0.0511386384906074 0.135209236548434
0.145309919151526 0.897896200991046 0.681741466488909 0.0479310429042589 0.127051509386148
0.143136573067895 0.895722854907415 0.673850974804026 0.0447234473179104 0.118850541517655
0.140963226984265 0.893549508823785 0.665906105075787 0.041515851731562 0.110606332942958
0.138789880900635 0.891376162740155 0.65790629323365 0.0383082561452135 0.102318883662054
0.136616534817004 0.889202816656524 0.649850967378433 0.035100660558865 0.0939881936749442
0.134443188733374 0.887029470572894 0.641739547646028 0.0318930649725166 0.0856142629816288
0.132269842649744 0.884856124489264 0.633571446068252 0.0286854693861681 0.0771970915821075
0.130096496566113 0.882682778405633 0.625346066430781 0.0254778737998196 0.0687366794763805
0.127923150482483 0.880509432322003 0.617062804128067 0.0222702782134711 0.0602330266644475
0.125749804398852 0.878336086238373 0.608721046015206 0.0190626826271227 0.0516861331463087
0.123576458315222 0.876162740154742 0.600320170256631 0.0158550870407742 0.0430959989219642
0.121403112231592 0.873989394071112 0.591859546171597 0.0126474914544257 0.0344626239914137
0.119229766147961 0.871816047987482 0.583338534076343 0.00943989586807724 0.0257860083546575
0.117056420064331 0.869642701903851 0.574756485122873 0.00623230028172878 0.0170661520116954
0.114883073980701 0.867469355820221 0.566112741134253 0.00302470469538028 0.00830305496252746
0.11270972789707 0.86529600973659 0.557406634436346 -0.000182890890968179 -0.000503282792846245
0.11053638181344 0.86312266365296 0.54863748768589 -0.00339048647731666 -0.00935286125442582
0.10836303572981 0.86094931756933 0.53980461369483 -0.00659808206366512 -0.0182456804222112
0.106189689646179 0.858775971485699 0.530907315250806 -0.0098056776500136 -0.0271817402962024
0.104016343562549 0.856602625402069 0.521944884933698 -0.0130132732363621 -0.0361610408763995
0.101842997478919 0.854429279318439 0.512916604928125 -0.0162208688227105 -0.0451835821628024
0.0996696513952882 0.852255933234808 0.503821746831799 -0.019428464409059 -0.0542493641554111
0.0974963053116578 0.850082587151178 0.494659571459627 -0.0226360599954075 -0.0633583868542256
0.0953229592280275 0.847909241067548 0.485429328643434 -0.025843655581756 -0.072510650259246
0.0931496131443971 0.845735894983917 0.476130257027222 -0.0290512511681044 -0.0817061543704722
0.0909762670607668 0.843562548900287 0.466761583857821 -0.0322588467544529 -0.0909448991879042
0.0888029209771364 0.841389202816657 0.457322524770822 -0.0354664423408014 -0.100226884711542
0.086629574893506 0.839215856733026 0.447812283571673 -0.0386740379271499 -0.109552110941386
0.0844562288098757 0.837042510649396 0.4382300520118 -0.0418816335134983 -0.118920577877435
0.0822828827262453 0.834869164565765 0.428575009559622 -0.0450892290998468 -0.128332285519691
0.080109536642615 0.832695818482135 0.418846323166334 -0.0482968246861953 -0.137787233868152
0.0779361905589846 0.830522472398505 0.409043147026296 -0.0515044202725437 -0.147285422922819
0.0757628444753543 0.828349126314874 0.399164622331919 -0.0547120158588922 -0.156826852683692
0.0735894983917239 0.826175780231244 0.389209877022854 -0.0579196114452407 -0.16641152315077
0.0714161523080935 0.824002434147614 0.379178025529364 -0.0611272070315892 -0.176039434324055
0.0692428062244632 0.821829088063983 0.369068168509717 -0.0643348026179376 -0.185710586203545
0.0670694601408328 0.819655741980353 0.35887939258141 -0.0675423982042861 -0.195424978789241
0.0648961140572025 0.817482395896723 0.348610770046092 -0.0707499937906346 -0.205182612081143
0.0627227679735721 0.815309049813092 0.338261358607986 -0.0739575893769831 -0.214983486079251
0.0605494218899418 0.813135703729462 0.327830201085638 -0.0771651849633315 -0.224827600783565
0.0583760758063114 0.810962357645832 0.317316325116815 -0.08037278054968 -0.234714956194084
0.056202729722681 0.808789011562201 0.306718742856343 -0.0835803761360285 -0.24464555231081
0.0540293836390507 0.806615665478571 0.296036450666715 -0.086787971722377 -0.254619389133741
0.0518560375554203 0.80444231939494 0.285268428801237 -0.0899955673087254 -0.264636466662878
0.04968269147179 0.80226897331131 0.274413641079518 -0.0932031628950739 -0.274696784898221
0.0475093453881596 0.80009562722768 0.263471034555088 -0.0964107584814224 -0.284800343839769
0.0453359993045293 0.797922281144049 0.252439539174912 -0.0996183540677709 -0.294947143487524


==> remove_J48.dat <==
nn ppred acc kappa ddif dov
1 0.196 0.851 0.568 0.179 0.447
2 0.196 0.85 0.566 0.179 0.447
3 0.196 0.848 0.562 0.187 0.466
4 0.208 0.849 0.572 0.203 0.499
5 0.126 0.831 0.458 0.088 0.239
6 0.173 0.829 0.488 0.085 0.218
7 0.145 0.829 0.467 0.08 0.213


==> remove_NB.dat <==
nn ppred acc kappa ddif dov
1 0.153 0.82 0.446 0.135 0.355
2 0.143 0.815 0.422 0.108 0.287
3 0.122 0.802 0.361 0.079 0.215
4 0.116 0.797 0.336 0.07 0.192
5 0.115 0.793 0.324 0.065 0.177
6 0.115 0.793 0.322 0.064 0.175
7 0.115 0.793 0.321 0.064 0.174


==> remove_SNB.dat <==
nn ppred acc kappa ddif dov
1 0.154 0.819 0.442 0.135 0.355
2 0.144 0.813 0.417 0.108 0.288
3 0.123 0.802 0.359 0.079 0.216
4 0.116 0.796 0.333 0.07 0.193
5 0.115 0.793 0.321 0.064 0.176
6 0.115 0.792 0.319 0.063 0.173
7 0.115 0.792 0.318 0.063 0.173


==> remove_logistic.dat <==
nn ppred acc kappa ddif dov
1 0.201 0.849 0.566 0.183 0.453
2 0.2 0.849 0.566 0.177 0.438
3 0.199 0.848 0.564 0.194 0.481
4 0.196 0.841 0.541 0.193 0.481
5 0.142 0.812 0.412 0.09 0.238
6 0.13 0.812 0.4 0.076 0.205
7 0.129 0.812 0.398 0.074 0.201


==> results_J48.dat <==
nn ptrue ppred acc F1 accr kappa ddif dov pm pf ppred0 acc0 F10 accr0 kappa0 ddif0 dov0 pm0 pf0 ppredMS accMS F1MS accrMS kappaMS ddifMS dovMS pmMS pfMS ddif_data dov_data pm_data pf_data kr pmid pmid0
0 0.247 1 0.247 0.397 0.247 0 0 0 1 1 1 0.247 0.397 0.247 0 0 0 1 1 1 0.247 0.397 0.247 0 0 0 1 1 0.199 0.544 0.311 0.113 0 0.196 0.196
0.01 0.247 0.99 0.254 0.397 0.253 0.002 -0.003 -0.078 0.989 0.991 0.992 0.252 0.396 0.252 0.001 -0.002 -0.067 0.991 0.993 0.807 0.428 0.457 0.345 0.126 0.063 0.105 0.827 0.764 0.199 0.544 0.311 0.113 0 0.196 0.196
0.02 0.247 0.711 0.521 0.5 0.393 0.21 0.23 0.257 0.785 0.556 0.992 0.252 0.396 0.252 0.001 -0.002 -0.067 0.991 0.993 0.738 0.493 0.485 0.38 0.182 0.144 0.177 0.784 0.64 0.199 0.544 0.311 0.113 0 0.196 0.196
0.03 0.247 0.711 0.521 0.5 0.393 0.21 0.23 0.257 0.785 0.556 0.992 0.252 0.396 0.252 0.001 -0.002 -0.067 0.991 0.993 0.648 0.575 0.526 0.425 0.261 0.173 0.181 0.704 0.53 0.199 0.544 0.311 0.113 0 0.196 0.196
0.04 0.247 0.711 0.521 0.5 0.393 0.21 0.23 0.257 0.785 0.556 0.671 0.551 0.511 0.414 0.234 0.171 0.173 0.726 0.555 0.616 0.605 0.542 0.442 0.292 0.236 0.26 0.692 0.456 0.199 0.544 0.311 0.113 0 0.196 0.196
0.05 0.247 0.706 0.525 0.502 0.396 0.214 0.224 0.246 0.778 0.554 0.635 0.582 0.526 0.432 0.264 0.207 0.221 0.701 0.495 0.531 0.681 0.59 0.484 0.381 0.286 0.365 0.624 0.338 0.199 0.544 0.311 0.113 0 0.196 0.196
0.06 0.247 0.703 0.527 0.502 0.398 0.215 0.22 0.239 0.774 0.554 0.631 0.584 0.527 0.434 0.266 0.203 0.218 0.697 0.494 0.506 0.702 0.604 0.497 0.407 0.291 0.39 0.6 0.309 0.199 0.544 0.311 0.113 0 0.196 0.196
0.07 0.247 0.692 0.536 0.506 0.403 0.223 0.204 0.213 0.757 0.554 0.631 0.584 0.527 0.434 0.266 0.203 0.218 0.697 0.494 0.505 0.702 0.604 0.498 0.408 0.292 0.392 0.599 0.307 0.199 0.544 0.311 0.113 0 0.196 0.196
0.08 0.247 0.56 0.647 0.562 0.47 0.334 0.378 0.457 0.682 0.304 0.5 0.695 0.591 0.5 0.389 0.377 0.511 0.621 0.245 0.503 0.703 0.604 0.499 0.407 0.289 0.39 0.596 0.307 0.199 0.544 0.311 0.113 0 0.196 0.196
0.09 0.247 0.531 0.671 0.578 0.484 0.363 0.442 0.564 0.674 0.232 0.471 0.72 0.61 0.515 0.422 0.441 0.634 0.613 0.172 0.5 0.705 0.605 0.5 0.41 0.285 0.386 0.591 0.307 0.199 0.544 0.311 0.113 0 0.196 0.196
0.1 0.247 0.452 0.737 0.624 0.524 0.447 0.442 0.663 0.595 0.152 0.452 0.736 0.623 0.524 0.445 0.443 0.663 0.595 0.152 0.498 0.707 0.606 0.501 0.412 0.285 0.388 0.589 0.305 0.199 0.544 0.311 0.113 0 0.196 0.196
0.11 0.247 0.452 0.737 0.624 0.524 0.447 0.442 0.663 0.595 0.152 0.45 0.737 0.623 0.525 0.446 0.441 0.665 0.592 0.151 0.497 0.707 0.607 0.502 0.412 0.286 0.389 0.589 0.303 0.199 0.544 0.311 0.113 0 0.196 0.196
0.12 0.247 0.44 0.746 0.631 0.53 0.46 0.43 0.662 0.579 0.149 0.439 0.746 0.63 0.531 0.459 0.428 0.662 0.577 0.148 0.493 0.71 0.608 0.504 0.416 0.283 0.389 0.584 0.301 0.199 0.544 0.311 0.113 0 0.196 0.196
0.13 0.247 0.427 0.756 0.639 0.537 0.474 0.415 0.658 0.561 0.146 0.427 0.755 0.637 0.537 0.472 0.415 0.658 0.561 0.146 0.359 0.774 0.626 0.571 0.472 0.105 0.198 0.392 0.287 0.199 0.544 0.311 0.113 0 0.196 0.196
0.14 0.247 0.421 0.76 0.641 0.54 0.478 0.414 0.666 0.555 0.141 0.421 0.759 0.639 0.54 0.476 0.414 0.666 0.555 0.141 0.319 0.805 0.656 0.591 0.523 0.133 0.283 0.362 0.229 0.199 0.544 0.311 0.113 0 0.196 0.196
0.15 0.247 0.421 0.76 0.641 0.54 0.478 0.413 0.665 0.554 0.141 0.42 0.759 0.639 0.54 0.476 0.413 0.666 0.554 0.141 0.318 0.805 0.655 0.592 0.522 0.132 0.28 0.361 0.229 0.199 0.544 0.311 0.113 0 0.196 0.196
0.16 0.247 0.421 0.76 0.641 0.54 0.478 0.413 0.665 0.554 0.141 0.42 0.759 0.639 0.54 0.476 0.413 0.666 0.553 0.14 0.318 0.805 0.655 0.592 0.522 0.132 0.28 0.361 0.229 0.199 0.544 0.311 0.113 0 0.196 0.196
0.17 0.247 0.409 0.768 0.647 0.546 0.49 0.4 0.663 0.538 0.138 0.409 0.768 0.646 0.546 0.488 0.401 0.664 0.538 0.138 0.295 0.815 0.658 0.604 0.532 0.096 0.222 0.326 0.229 0.199 0.544 0.311 0.113 0 0.196 0.196
0.18 0.247 0.396 0.776 0.652 0.553 0.499 0.389 0.667 0.521 0.132 0.396 0.775 0.65 0.553 0.497 0.39 0.668 0.521 0.131 0.291 0.816 0.658 0.605 0.533 0.092 0.213 0.321 0.229 0.199 0.544 0.311 0.113 0 0.196 0.196
0.19 0.247 0.396 0.776 0.652 0.553 0.499 0.389 0.667 0.521 0.132 0.396 0.775 0.65 0.553 0.497 0.39 0.668 0.521 0.131 0.291 0.816 0.658 0.605 0.533 0.092 0.213 0.321 0.229 0.199 0.544 0.311 0.113 0 0.196 0.196
0.2 0.247 0.391 0.779 0.653 0.555 0.502 0.384 0.666 0.515 0.131 0.391 0.778 0.652 0.555 0.501 0.384 0.667 0.515 0.13 0.288 0.817 0.658 0.607 0.533 0.087 0.205 0.317 0.229 0.199 0.544 0.311 0.113 0 0.196 0.196
0.21 0.247 0.384 0.782 0.655 0.559 0.506 0.374 0.661 0.505 0.13 0.384 0.781 0.653 0.559 0.504 0.375 0.662 0.505 0.13 0.286 0.818 0.658 0.608 0.535 0.087 0.206 0.314 0.227 0.199 0.544 0.311 0.113 0 0.196 0.196
0.22 0.247 0.384 0.782 0.655 0.559 0.506 0.374 0.661 0.505 0.13 0.384 0.781 0.653 0.559 0.504 0.375 0.662 0.505 0.13 0.279 0.819 0.656 0.612 0.534 0.079 0.192 0.304 0.225 0.199 0.544 0.311 0.113 0 0.196 0.196
0.23 0.247 0.382 0.782 0.653 0.559 0.505 0.373 0.661 0.503 0.13 0.382 0.781 0.652 0.56 0.503 0.373 0.662 0.503 0.129 0.278 0.819 0.656 0.612 0.534 0.078 0.191 0.303 0.225 0.199 0.544 0.311 0.113 0 0.196 0.196
0.24 0.247 0.382 0.782 0.653 0.559 0.505 0.373 0.661 0.503 0.13 0.382 0.781 0.652 0.56 0.503 0.373 0.662 0.503 0.129 0.277 0.82 0.656 0.613 0.535 0.077 0.189 0.302 0.225 0.199 0.544 0.311 0.113 0 0.196 0.196
0.25 0.247 0.382 0.782 0.653 0.559 0.505 0.373 0.661 0.503 0.13 0.382 0.781 0.652 0.56 0.503 0.373 0.662 0.503 0.129 0.277 0.82 0.656 0.613 0.535 0.077 0.189 0.302 0.225 0.199 0.544 0.311 0.113 0 0.196 0.196
0.26 0.247 0.382 0.782 0.654 0.56 0.505 0.373 0.661 0.502 0.129 0.382 0.781 0.652 0.56 0.503 0.373 0.662 0.502 0.129 0.269 0.825 0.662 0.617 0.544 0.093 0.234 0.299 0.206 0.199 0.544 0.311 0.113 0 0.196 0.196
0.27 0.247 0.382 0.782 0.654 0.56 0.505 0.373 0.661 0.502 0.129 0.382 0.781 0.652 0.56 0.503 0.373 0.662 0.502 0.129 0.267 0.825 0.66 0.618 0.543 0.09 0.228 0.296 0.206 0.199 0.544 0.311 0.113 0 0.196 0.196
0.28 0.247 0.241 0.844 0.68 0.631 0.576 0.231 0.648 0.316 0.085 0.242 0.843 0.678 0.631 0.574 0.231 0.648 0.316 0.085 0.266 0.826 0.661 0.618 0.544 0.092 0.234 0.295 0.204 0.199 0.544 0.311 0.113 0 0.196 0.196
0.29 0.247 0.241 0.844 0.68 0.631 0.576 0.231 0.65 0.316 0.084 0.241 0.843 0.678 0.631 0.574 0.231 0.65 0.316 0.084 0.263 0.827 0.662 0.62 0.546 0.093 0.24 0.293 0.2 0.199 0.544 0.311 0.113 0 0.196 0.196
0.3 0.247 0.238 0.844 0.679 0.632 0.576 0.228 0.647 0.312 0.084 0.238 0.843 0.677 0.632 0.574 0.228 0.647 0.312 0.084 0.263 0.827 0.662 0.62 0.546 0.093 0.24 0.293 0.2 0.199 0.544 0.311 0.113 0 0.196 0.196
0.31 0.247 0.238 0.844 0.679 0.632 0.576 0.227 0.647 0.311 0.084 0.237 0.844 0.677 0.633 0.574 0.227 0.648 0.31 0.083 0.261 0.828 0.661 0.621 0.546 0.093 0.241 0.291 0.198 0.199 0.544 0.311 0.113 0 0.196 0.196
0.32 0.247 0.232 0.845 0.677 0.635 0.575 0.225 0.656 0.304 0.08 0.232 0.844 0.675 0.635 0.573 0.225 0.656 0.304 0.08 0.259 0.828 0.661 0.622 0.546 0.089 0.234 0.288 0.198 0.199 0.544 0.311 0.113 0 0.196 0.196
0.33 0.247 0.223 0.846 0.672 0.64 0.572 0.211 0.642 0.291 0.08 0.223 0.845 0.67 0.64 0.569 0.211 0.642 0.291 0.08 0.255 0.829 0.66 0.624 0.546 0.084 0.223 0.282 0.198 0.199 0.544 0.311 0.113 0 0.196 0.196
0.34 0.247 0.22 0.846 0.671 0.641 0.571 0.209 0.642 0.287 0.079 0.217 0.847 0.67 0.643 0.571 0.205 0.637 0.283 0.079 0.248 0.832 0.662 0.627 0.55 0.086 0.236 0.276 0.189 0.199 0.544 0.311 0.113 0 0.196 0.196
0.35 0.247 0.217 0.848 0.672 0.643 0.573 0.205 0.639 0.283 0.078 0.217 0.847 0.67 0.643 0.571 0.205 0.637 0.283 0.079 0.246 0.832 0.659 0.628 0.548 0.084 0.231 0.273 0.189 0.199 0.544 0.311 0.113 0 0.196 0.196
0.36 0.247 0.216 0.847 0.67 0.644 0.572 0.203 0.637 0.281 0.078 0.216 0.846 0.669 0.643 0.569 0.203 0.635 0.282 0.079 0.245 0.832 0.658 0.629 0.547 0.082 0.227 0.271 0.189 0.199 0.544 0.311 0.113 0 0.196 0.196
0.37 0.247 0.216 0.847 0.67 0.644 0.572 0.203 0.637 0.281 0.078 0.216 0.846 0.669 0.643 0.569 0.203 0.635 0.282 0.079 0.244 0.832 0.659 0.629 0.548 0.081 0.225 0.27 0.189 0.199 0.544 0.311 0.113 0 0.196 0.196
0.38 0.247 0.215 0.847 0.67 0.644 0.571 0.202 0.637 0.28 0.078 0.215 0.846 0.668 0.644 0.568 0.202 0.636 0.281 0.078 0.235 0.835 0.657 0.634 0.548 0.068 0.196 0.257 0.189 0.199 0.544 0.311 0.113 0 0.196 0.196
0.39 0.247 0.214 0.847 0.669 0.644 0.57 0.201 0.636 0.279 0.078 0.215 0.846 0.667 0.644 0.568 0.201 0.635 0.28 0.078 0.235 0.835 0.657 0.634 0.548 0.068 0.196 0.257 0.189 0.199 0.544 0.311 0.113 0 0.196 0.196
0.4 0.247 0.214 0.847 0.669 0.644 0.57 0.201 0.636 0.279 0.078 0.215 0.846 0.667 0.644 0.568 0.201 0.635 0.28 0.078 0.235 0.835 0.657 0.634 0.548 0.068 0.196 0.257 0.189 0.199 0.544 0.311 0.113 0 0.196 0.196
0.41 0.247 0.213 0.847 0.667 0.645 0.568 0.199 0.634 0.277 0.078 0.201 0.849 0.663 0.651 0.567 0.182 0.612 0.26 0.078 0.233 0.835 0.656 0.635 0.548 0.066 0.191 0.254 0.188 0.199 0.544 0.311 0.113 0 0.196 0.196
0.42 0.247 0.201 0.849 0.664 0.651 0.569 0.182 0.614 0.26 0.078 0.197 0.85 0.663 0.653 0.568 0.177 0.607 0.254 0.078 0.231 0.835 0.655 0.636 0.546 0.063 0.186 0.252 0.188 0.199 0.544 0.311 0.113 0 0.196 0.196
0.43 0.247 0.197 0.851 0.664 0.653 0.57 0.177 0.608 0.254 0.077 0.197 0.85 0.663 0.653 0.568 0.177 0.607 0.254 0.078 0.231 0.835 0.655 0.636 0.546 0.063 0.186 0.252 0.188 0.199 0.544 0.311 0.113 0 0.196 0.196
0.44 0.247 0.196 0.851 0.664 0.653 0.569 0.179 0.618 0.254 0.075 0.197 0.85 0.662 0.653 0.567 0.179 0.617 0.254 0.075 0.231 0.835 0.655 0.636 0.546 0.063 0.186 0.252 0.188 0.199 0.544 0.311 0.113 0 0.196 0.196
0.45 0.247 0.196 0.851 0.663 0.653 0.569 0.179 0.618 0.254 0.075 0.197 0.85 0.662 0.653 0.567 0.179 0.617 0.254 0.075 0.23 0.835 0.654 0.636 0.546 0.061 0.18 0.25 0.188 0.199 0.544 0.311 0.113 0 0.196 0.196
0.46 0.247 0.196 0.851 0.663 0.653 0.569 0.179 0.618 0.254 0.075 0.197 0.85 0.662 0.653 0.567 0.179 0.617 0.254 0.075 0.23 0.835 0.654 0.637 0.546 0.061 0.18 0.249 0.188 0.199 0.544 0.311 0.113 0 0.196 0.196
0.47 0.247 0.196 0.851 0.664 0.653 0.569 0.179 0.619 0.254 0.075 0.196 0.85 0.662 0.653 0.567 0.179 0.618 0.254 0.075 0.229 0.835 0.654 0.637 0.546 0.061 0.18 0.249 0.188 0.199 0.544 0.311 0.113 0 0.196 0.196
0.48 0.247 0.196 0.851 0.664 0.653 0.569 0.179 0.619 0.254 0.075 0.196 0.85 0.662 0.653 0.567 0.179 0.618 0.254 0.075 0.229 0.835 0.654 0.637 0.546 0.061 0.18 0.249 0.188 0.199 0.544 0.311 0.113 0 0.196 0.196
0.49 0.247 0.196 0.851 0.664 0.653 0.569 0.179 0.619 0.254 0.075 0.196 0.85 0.662 0.653 0.567 0.179 0.618 0.254 0.075 0.229 0.835 0.654 0.637 0.546 0.061 0.181 0.249 0.188 0.199 0.544 0.311 0.113 0 0.196 0.196
0.5 0.247 0.196 0.851 0.664 0.653 0.569 0.179 0.619 0.254 0.075 0.196 0.85 0.662 0.653 0.567 0.179 0.618 0.254 0.075 0.229 0.835 0.654 0.637 0.546 0.061 0.181 0.249 0.188 0.199 0.544 0.311 0.113 0 0.196 0.196
0.51 0.247 0.196 0.851 0.663 0.654 0.568 0.179 0.621 0.254 0.074 0.196 0.85 0.661 0.654 0.566 0.179 0.62 0.254 0.074 0.228 0.835 0.654 0.637 0.546 0.061 0.18 0.248 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.52 0.247 0.196 0.851 0.663 0.654 0.568 0.179 0.621 0.254 0.074 0.196 0.85 0.661 0.654 0.566 0.179 0.62 0.254 0.074 0.228 0.835 0.654 0.637 0.546 0.061 0.18 0.248 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.53 0.247 0.196 0.851 0.663 0.654 0.568 0.179 0.621 0.254 0.074 0.196 0.85 0.661 0.654 0.566 0.179 0.62 0.254 0.074 0.228 0.835 0.654 0.637 0.546 0.061 0.18 0.248 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.54 0.247 0.196 0.851 0.663 0.654 0.568 0.179 0.621 0.254 0.074 0.196 0.85 0.661 0.654 0.566 0.179 0.62 0.254 0.074 0.228 0.835 0.654 0.637 0.546 0.061 0.18 0.248 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.55 0.247 0.196 0.851 0.663 0.654 0.568 0.179 0.621 0.254 0.074 0.196 0.85 0.661 0.654 0.566 0.179 0.62 0.254 0.074 0.224 0.835 0.651 0.64 0.543 0.054 0.162 0.241 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.56 0.247 0.191 0.85 0.659 0.656 0.565 0.173 0.614 0.246 0.074 0.191 0.85 0.657 0.656 0.563 0.173 0.613 0.247 0.074 0.224 0.835 0.651 0.64 0.543 0.054 0.162 0.241 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.57 0.247 0.189 0.851 0.659 0.657 0.566 0.174 0.621 0.246 0.072 0.189 0.85 0.656 0.657 0.563 0.172 0.619 0.244 0.072 0.222 0.836 0.65 0.64 0.543 0.052 0.16 0.239 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.58 0.247 0.188 0.851 0.657 0.658 0.563 0.177 0.639 0.245 0.068 0.186 0.85 0.653 0.659 0.559 0.176 0.643 0.242 0.066 0.221 0.836 0.651 0.641 0.544 0.05 0.154 0.237 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.59 0.247 0.186 0.851 0.655 0.659 0.562 0.175 0.637 0.242 0.068 0.185 0.85 0.653 0.659 0.559 0.175 0.642 0.241 0.066 0.221 0.836 0.651 0.641 0.544 0.05 0.154 0.237 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.6 0.247 0.186 0.851 0.655 0.659 0.562 0.175 0.637 0.242 0.068 0.185 0.85 0.653 0.659 0.559 0.175 0.642 0.241 0.066 0.221 0.836 0.651 0.641 0.544 0.05 0.154 0.237 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.61 0.247 0.185 0.85 0.654 0.659 0.561 0.173 0.635 0.241 0.068 0.184 0.85 0.652 0.66 0.558 0.174 0.64 0.24 0.066 0.221 0.836 0.65 0.641 0.544 0.05 0.154 0.237 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.62 0.247 0.185 0.85 0.654 0.659 0.561 0.173 0.635 0.241 0.068 0.184 0.85 0.652 0.66 0.558 0.174 0.64 0.24 0.066 0.221 0.836 0.65 0.641 0.544 0.05 0.154 0.237 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.63 0.247 0.183 0.85 0.651 0.66 0.558 0.17 0.63 0.237 0.068 0.181 0.849 0.649 0.661 0.556 0.17 0.635 0.236 0.066 0.218 0.835 0.646 0.642 0.54 0.046 0.143 0.233 0.187 0.199 0.544 0.311 0.113 0 0.196 0.196
0.64 0.247 0.183 0.85 0.651 0.66 0.558 0.17 0.63 0.237 0.068 0.18 0.849 0.647 0.662 0.554 0.169 0.634 0.234 0.066 0.216 0.836 0.645 0.644 0.538 0.048 0.151 0.231 0.183 0.199 0.544 0.311 0.113 0 0.196 0.196
0.65 0.247 0.183 0.85 0.651 0.66 0.558 0.17 0.63 0.237 0.068 0.18 0.849 0.647 0.662 0.554 0.169 0.634 0.234 0.066 0.214 0.835 0.643 0.644 0.537 0.045 0.144 0.229 0.183 0.199 0.544 0.311 0.113 0 0.196 0.196
0.66 0.247 0.181 0.85 0.649 0.661 0.556 0.168 0.629 0.235 0.067 0.18 0.849 0.647 0.662 0.554 0.169 0.634 0.234 0.066 0.21 0.836 0.642 0.647 0.537 0.046 0.15 0.225 0.178 0.199 0.544 0.311 0.113 0 0.196 0.196
0.67 0.247 0.18 0.849 0.648 0.662 0.555 0.167 0.627 0.234 0.067 0.179 0.849 0.645 0.662 0.552 0.167 0.632 0.233 0.066 0.204 0.835 0.636 0.65 0.531 0.039 0.129 0.217 0.178 0.199 0.544 0.311 0.113 0 0.196 0.196
0.68 0.247 0.119 0.835 0.549 0.692 0.462 0.106 0.602 0.153 0.047 0.118 0.834 0.546 0.693 0.459 0.106 0.61 0.152 0.046 0.188 0.832 0.615 0.657 0.51 0.024 0.086 0.196 0.172 0.199 0.544 0.311 0.113 0 0.196 0.196
0.69 0.247 0.118 0.834 0.546 0.693 0.46 0.104 0.598 0.151 0.047 0.117 0.834 0.543 0.694 0.457 0.104 0.606 0.15 0.046 0.186 0.832 0.613 0.659 0.509 0.022 0.078 0.193 0.171 0.199 0.544 0.311 0.113 0 0.196 0.196
0.7 0.247 0.118 0.834 0.546 0.693 0.46 0.104 0.598 0.151 0.047 0.117 0.834 0.543 0.694 0.457 0.104 0.606 0.15 0.046 0.186 0.833 0.613 0.659 0.509 0.022 0.08 0.193 0.171 0.199 0.544 0.311 0.113 0 0.196 0.196
0.71 0.247 0.118 0.834 0.546 0.693 0.46 0.104 0.598 0.151 0.047 0.112 0.833 0.535 0.696 0.45 0.1 0.602 0.144 0.045 0.186 0.833 0.613 0.659 0.509 0.022 0.08 0.193 0.171 0.199 0.544 0.311 0.113 0 0.196 0.196
0.72 0.247 0.117 0.834 0.546 0.693 0.46 0.103 0.597 0.15 0.047 0.11 0.833 0.532 0.697 0.447 0.098 0.602 0.141 0.044 0.175 0.83 0.598 0.664 0.495 0.006 0.023 0.177 0.171 0.199 0.544 0.311 0.113 0 0.196 0.196
0.73 0.247 0.108 0.833 0.53 0.698 0.447 0.095 0.595 0.139 0.044 0.107 0.832 0.527 0.699 0.444 0.095 0.603 0.137 0.042 0.172 0.83 0.595 0.665 0.491 0.002 0.01 0.173 0.171 0.199 0.544 0.311 0.113 0 0.196 0.196
0.74 0.247 0.085 0.823 0.468 0.709 0.391 0.07 0.557 0.108 0.038 0.084 0.823 0.465 0.71 0.388 0.07 0.567 0.107 0.037 0.172 0.83 0.595 0.666 0.491 0.003 0.012 0.173 0.17 0.199 0.544 0.311 0.113 0 0.196 0.196
0.75 0.247 0.085 0.823 0.468 0.709 0.391 0.07 0.557 0.108 0.038 0.084 0.823 0.465 0.71 0.388 0.07 0.567 0.107 0.037 0.163 0.828 0.58 0.67 0.477 -0.01 -0.043 0.159 0.17 0.199 0.544 0.311 0.113 0 0.196 0.196
0.76 0.247 0.073 0.816 0.426 0.716 0.353 0.056 0.521 0.091 0.035 0.071 0.816 0.422 0.717 0.35 0.056 0.531 0.089 0.033 0.157 0.828 0.575 0.673 0.474 -0.012 -0.05 0.153 0.165 0.199 0.544 0.311 0.113 0 0.196 0.196
0.77 0.247 0.073 0.816 0.426 0.716 0.353 0.056 0.521 0.091 0.035 0.071 0.816 0.422 0.717 0.35 0.056 0.531 0.089 0.033 0.133 0.818 0.521 0.685 0.421 -0.047 -0.239 0.118 0.165 0.199 0.544 0.311 0.113 0 0.196 0.196
0.78 0.247 0.07 0.816 0.421 0.717 0.35 0.053 0.514 0.088 0.034 0.069 0.815 0.417 0.718 0.346 0.054 0.525 0.086 0.033 0.131 0.817 0.516 0.686 0.416 -0.05 -0.258 0.115 0.165 0.199 0.544 0.311 0.113 0 0.196 0.196
0.79 0.247 0.07 0.816 0.418 0.717 0.347 0.052 0.509 0.087 0.034 0.069 0.815 0.415 0.718 0.344 0.053 0.52 0.086 0.033 0.131 0.817 0.516 0.686 0.416 -0.05 -0.258 0.115 0.165 0.199 0.544 0.311 0.113 0 0.196 0.196
0.8 0.247 0.07 0.816 0.418 0.717 0.347 0.052 0.509 0.087 0.034 0.069 0.815 0.415 0.718 0.344 0.053 0.52 0.086 0.033 0.123 0.812 0.492 0.69 0.392 -0.062 -0.341 0.103 0.165 0.199 0.544 0.311 0.113 0 0.196 0.196
0.81 0.247 0.07 0.816 0.418 0.717 0.347 0.053 0.513 0.087 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.114 0.807 0.465 0.695 0.367 -0.075 -0.445 0.09 0.164 0.199 0.544 0.311 0.113 0 0.196 0.196
0.82 0.247 0.07 0.816 0.418 0.717 0.347 0.053 0.513 0.087 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.114 0.807 0.465 0.695 0.367 -0.075 -0.445 0.09 0.164 0.199 0.544 0.311 0.113 0 0.196 0.196
0.83 0.247 0.07 0.816 0.418 0.717 0.347 0.053 0.513 0.087 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.114 0.807 0.465 0.695 0.367 -0.075 -0.445 0.09 0.164 0.199 0.544 0.311 0.113 0 0.196 0.196
0.84 0.247 0.07 0.816 0.418 0.717 0.347 0.053 0.513 0.087 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.112 0.807 0.462 0.696 0.364 -0.077 -0.469 0.087 0.164 0.199 0.544 0.311 0.113 0 0.196 0.196
0.85 0.247 0.07 0.816 0.418 0.717 0.347 0.053 0.513 0.087 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.112 0.807 0.462 0.696 0.364 -0.077 -0.469 0.087 0.164 0.199 0.544 0.311 0.113 0 0.196 0.196
0.86 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.112 0.807 0.462 0.696 0.364 -0.077 -0.469 0.087 0.164 0.199 0.544 0.311 0.113 0 0.196 0.196
0.87 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.112 0.807 0.462 0.696 0.364 -0.077 -0.469 0.087 0.164 0.199 0.544 0.311 0.113 0 0.196 0.196
0.88 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.111 0.807 0.461 0.697 0.363 -0.077 -0.471 0.086 0.163 0.199 0.544 0.311 0.113 0 0.196 0.196
0.89 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.11 0.807 0.461 0.697 0.363 -0.076 -0.469 0.086 0.162 0.199 0.544 0.311 0.113 0 0.196 0.196
0.9 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.11 0.807 0.461 0.697 0.363 -0.076 -0.469 0.086 0.162 0.199 0.544 0.311 0.113 0 0.196 0.196
0.91 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.069 0.811 0.405 0.717 0.333 0.05 0.49 0.086 0.035 0.199 0.544 0.311 0.113 0 0.196 0.196
0.92 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.069 0.811 0.405 0.717 0.333 0.05 0.49 0.086 0.035 0.199 0.544 0.311 0.113 0 0.196 0.196
0.93 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.069 0.811 0.405 0.717 0.333 0.05 0.49 0.086 0.035 0.199 0.544 0.311 0.113 0 0.196 0.196
0.94 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.065 0.808 0.385 0.72 0.314 0.044 0.457 0.08 0.035 0.199 0.544 0.311 0.113 0 0.196 0.196
0.95 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.064 0.808 0.385 0.72 0.315 0.047 0.493 0.079 0.032 0.199 0.544 0.311 0.113 0 0.196 0.196
0.96 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.064 0.808 0.385 0.72 0.315 0.047 0.493 0.079 0.032 0.199 0.544 0.311 0.113 0 0.196 0.196
0.97 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.064 0.808 0.385 0.72 0.315 0.047 0.493 0.079 0.032 0.199 0.544 0.311 0.113 0 0.196 0.196
0.98 0.247 0.069 0.815 0.417 0.718 0.347 0.052 0.51 0.086 0.034 0.068 0.815 0.414 0.718 0.344 0.053 0.522 0.085 0.033 0.06 0.805 0.364 0.722 0.296 0.043 0.482 0.074 0.031 0.199 0.544 0.311 0.113 0 0.196 0.196
0.99 0.247 0.051 0.798 0.321 0.727 0.259 0.033 0.448 0.061 0.028 0.049 0.797 0.317 0.728 0.256 0.034 0.463 0.06 0.027 0.013 0.759 0.073 0.746 0.05 0.008 0.416 0.015 0.007 0.199 0.544 0.311 0.113 0 0.196 0.196
1 0.247 0.006 0.755 0.034 0.749 0.022 0.003 0.328 0.007 0.004 0.005 0.754 0.028 0.75 0.018 0.003 0.439 0.006 0.003 0.008 0.754 0.037 0.749 0.022 0.001 0.068 0.008 0.007 0.199 0.544 0.311 0.113 0 0.196 0.196
1.01 0.247 0 0.753 NA 0.753 0 0 0 0 0 0 0.753 NA 0.753 0 0 0 0 0 0 0.753 NA 0.753 0 0 0 0 0 0.199 0.544 0.311 0.113 0 0.196 0.196


==> results_NB.dat <==
nn ptrue ppred acc F1 accr kappa ddif dov pm pf ppred0 acc0 F10 accr0 kappa0 ddif0 dov0 pm0 pf0 ppredMS accMS F1MS accrMS kappaMS ddifMS dovMS pmMS pfMS ddif_data dov_data pm_data pf_data kr pmid pmid0
0 0.247 1 0.247 0.397 0.247 0 0 0 1 1 1 0.247 0.397 0.247 0 0 0 1 1 1 0.247 0.397 0.247 0 0 0 1 1 0.199 0.544 0.311 0.113 0 0.153 0.144
0.01 0.247 0.459 0.743 0.636 0.521 0.463 0.458 0.677 0.607 0.148 0.458 0.748 0.643 0.521 0.474 0.398 0.589 0.587 0.188 0.417 0.769 0.653 0.542 0.497 0.249 0.404 0.498 0.249 0.199 0.544 0.311 0.113 0 0.153 0.144
0.02 0.247 0.414 0.769 0.65 0.543 0.493 0.429 0.703 0.553 0.123 0.404 0.777 0.658 0.548 0.507 0.366 0.614 0.522 0.156 0.354 0.798 0.665 0.574 0.527 0.209 0.399 0.422 0.213 0.199 0.544 0.311 0.113 0 0.153 0.144
0.03 0.247 0.383 0.786 0.661 0.559 0.515 0.398 0.704 0.512 0.113 0.369 0.796 0.669 0.566 0.53 0.338 0.622 0.478 0.139 0.323 0.81 0.667 0.589 0.537 0.188 0.395 0.384 0.195 0.199 0.544 0.311 0.113 0 0.153 0.144
0.04 0.247 0.36 0.797 0.666 0.571 0.527 0.375 0.707 0.48 0.105 0.344 0.807 0.673 0.579 0.541 0.317 0.624 0.446 0.129 0.304 0.816 0.667 0.599 0.542 0.173 0.387 0.36 0.186 0.199 0.544 0.311 0.113 0 0.153 0.144
0.05 0.247 0.342 0.805 0.669 0.58 0.536 0.354 0.702 0.456 0.102 0.322 0.813 0.671 0.59 0.543 0.294 0.618 0.417 0.123 0.291 0.82 0.666 0.606 0.545 0.166 0.385 0.344 0.179 0.199 0.544 0.311 0.113 0 0.153 0.144
0.06 0.247 0.324 0.81 0.668 0.589 0.538 0.334 0.697 0.432 0.098 0.305 0.818 0.67 0.599 0.546 0.275 0.611 0.393 0.118 0.279 0.823 0.664 0.612 0.544 0.157 0.382 0.33 0.173 0.199 0.544 0.311 0.113 0 0.153 0.144
0.07 0.247 0.311 0.814 0.667 0.596 0.54 0.318 0.694 0.413 0.095 0.29 0.821 0.667 0.606 0.546 0.259 0.605 0.373 0.114 0.27 0.824 0.661 0.616 0.543 0.151 0.378 0.319 0.168 0.199 0.544 0.311 0.113 0 0.153 0.144
0.08 0.247 0.297 0.818 0.666 0.603 0.542 0.302 0.69 0.395 0.092 0.277 0.824 0.664 0.613 0.545 0.246 0.603 0.356 0.11 0.262 0.825 0.657 0.62 0.539 0.146 0.377 0.309 0.164 0.199 0.544 0.311 0.113 0 0.153 0.144
0.09 0.247 0.286 0.821 0.664 0.608 0.543 0.291 0.69 0.379 0.088 0.266 0.825 0.659 0.618 0.542 0.233 0.595 0.341 0.108 0.255 0.827 0.655 0.624 0.54 0.14 0.373 0.3 0.16 0.199 0.544 0.311 0.113 0 0.153 0.144
0.1 0.247 0.276 0.822 0.66 0.613 0.541 0.279 0.686 0.366 0.087 0.256 0.826 0.655 0.623 0.539 0.224 0.592 0.328 0.104 0.248 0.827 0.652 0.627 0.537 0.136 0.372 0.292 0.156 0.199 0.544 0.311 0.113 0 0.153 0.144
0.11 0.247 0.266 0.824 0.658 0.618 0.54 0.267 0.679 0.352 0.085 0.25 0.827 0.653 0.626 0.538 0.217 0.586 0.32 0.104 0.243 0.827 0.648 0.63 0.534 0.132 0.367 0.286 0.154 0.199 0.544 0.311 0.113 0 0.153 0.144
0.12 0.247 0.258 0.825 0.653 0.622 0.536 0.257 0.676 0.341 0.083 0.244 0.828 0.65 0.629 0.536 0.21 0.583 0.312 0.102 0.239 0.828 0.646 0.632 0.532 0.129 0.366 0.28 0.152 0.199 0.544 0.311 0.113 0 0.153 0.144
0.13 0.247 0.251 0.825 0.649 0.626 0.533 0.248 0.672 0.331 0.082 0.239 0.829 0.649 0.632 0.536 0.206 0.583 0.305 0.1 0.235 0.828 0.642 0.634 0.529 0.125 0.361 0.275 0.15 0.199 0.544 0.311 0.113 0 0.153 0.144
0.14 0.247 0.245 0.826 0.648 0.629 0.532 0.243 0.67 0.324 0.081 0.234 0.829 0.646 0.634 0.533 0.2 0.58 0.298 0.098 0.23 0.828 0.639 0.636 0.526 0.121 0.355 0.269 0.148 0.199 0.544 0.311 0.113 0 0.153 0.144
0.15 0.247 0.241 0.827 0.645 0.631 0.53 0.238 0.669 0.317 0.08 0.23 0.829 0.642 0.636 0.531 0.197 0.579 0.293 0.097 0.226 0.827 0.635 0.638 0.522 0.118 0.354 0.264 0.146 0.199 0.544 0.311 0.113 0 0.153 0.144
0.16 0.247 0.236 0.827 0.643 0.633 0.529 0.233 0.667 0.311 0.079 0.225 0.83 0.64 0.639 0.529 0.191 0.576 0.286 0.095 0.222 0.826 0.63 0.64 0.517 0.117 0.356 0.26 0.143 0.199 0.544 0.311 0.113 0 0.153 0.144
0.17 0.247 0.232 0.828 0.642 0.635 0.529 0.228 0.665 0.306 0.078 0.221 0.83 0.638 0.641 0.527 0.188 0.575 0.281 0.094 0.218 0.826 0.627 0.643 0.514 0.112 0.35 0.254 0.142 0.199 0.544 0.311 0.113 0 0.153 0.144
0.18 0.247 0.229 0.828 0.639 0.637 0.527 0.223 0.659 0.3 0.078 0.217 0.83 0.634 0.643 0.524 0.184 0.574 0.276 0.092 0.214 0.827 0.625 0.644 0.513 0.111 0.35 0.25 0.139 0.199 0.544 0.311 0.113 0 0.153 0.144
0.19 0.247 0.225 0.828 0.637 0.639 0.525 0.219 0.658 0.296 0.077 0.213 0.83 0.63 0.645 0.52 0.18 0.574 0.271 0.091 0.211 0.827 0.623 0.646 0.511 0.109 0.35 0.246 0.137 0.199 0.544 0.311 0.113 0 0.153 0.144
0.2 0.247 0.222 0.829 0.634 0.641 0.523 0.215 0.657 0.291 0.076 0.208 0.83 0.627 0.647 0.518 0.176 0.574 0.265 0.089 0.208 0.827 0.62 0.647 0.508 0.108 0.351 0.243 0.135 0.199 0.544 0.311 0.113 0 0.153 0.144
0.21 0.247 0.218 0.829 0.632 0.643 0.522 0.21 0.654 0.285 0.075 0.205 0.83 0.625 0.649 0.517 0.173 0.571 0.261 0.088 0.206 0.826 0.616 0.649 0.504 0.104 0.343 0.239 0.135 0.199 0.544 0.311 0.113 0 0.153 0.144
0.22 0.247 0.215 0.829 0.63 0.644 0.52 0.207 0.653 0.282 0.075 0.201 0.829 0.619 0.651 0.511 0.169 0.568 0.256 0.087 0.203 0.826 0.614 0.65 0.502 0.104 0.345 0.237 0.133 0.199 0.544 0.311 0.113 0 0.153 0.144
0.23 0.247 0.212 0.829 0.627 0.646 0.517 0.203 0.648 0.277 0.075 0.198 0.829 0.615 0.653 0.507 0.165 0.566 0.251 0.086 0.201 0.825 0.61 0.651 0.499 0.102 0.345 0.234 0.132 0.199 0.544 0.311 0.113 0 0.153 0.144
0.24 0.247 0.209 0.829 0.625 0.647 0.516 0.199 0.645 0.273 0.074 0.195 0.829 0.613 0.654 0.505 0.162 0.563 0.248 0.085 0.199 0.826 0.609 0.652 0.499 0.1 0.342 0.231 0.131 0.199 0.544 0.311 0.113 0 0.153 0.144
0.25 0.247 0.205 0.829 0.621 0.649 0.512 0.195 0.645 0.268 0.073 0.193 0.828 0.609 0.655 0.501 0.16 0.563 0.244 0.084 0.196 0.826 0.607 0.654 0.497 0.099 0.343 0.228 0.129 0.199 0.544 0.311 0.113 0 0.153 0.144
0.26 0.247 0.202 0.829 0.619 0.65 0.51 0.192 0.642 0.264 0.072 0.19 0.827 0.606 0.656 0.497 0.158 0.562 0.241 0.083 0.194 0.826 0.605 0.655 0.495 0.098 0.343 0.225 0.127 0.199 0.544 0.311 0.113 0 0.153 0.144
0.27 0.247 0.2 0.829 0.617 0.652 0.509 0.189 0.641 0.261 0.072 0.187 0.826 0.599 0.658 0.491 0.154 0.559 0.237 0.083 0.192 0.825 0.602 0.656 0.492 0.097 0.342 0.223 0.126 0.199 0.544 0.311 0.113 0 0.153 0.144
0.28 0.247 0.196 0.828 0.613 0.654 0.504 0.186 0.641 0.256 0.07 0.185 0.826 0.598 0.659 0.491 0.152 0.556 0.234 0.082 0.19 0.825 0.6 0.657 0.49 0.095 0.341 0.22 0.125 0.199 0.544 0.311 0.113 0 0.153 0.144
0.29 0.247 0.193 0.828 0.609 0.655 0.501 0.183 0.64 0.252 0.07 0.183 0.826 0.596 0.66 0.488 0.15 0.555 0.231 0.081 0.188 0.824 0.597 0.658 0.487 0.094 0.338 0.218 0.124 0.199 0.544 0.311 0.113 0 0.153 0.144
0.3 0.247 0.191 0.828 0.607 0.656 0.499 0.18 0.639 0.249 0.069 0.18 0.826 0.592 0.662 0.485 0.147 0.553 0.227 0.08 0.186 0.824 0.594 0.659 0.485 0.093 0.339 0.216 0.123 0.199 0.544 0.311 0.113 0 0.153 0.144
0.31 0.247 0.189 0.827 0.604 0.657 0.497 0.178 0.639 0.246 0.068 0.178 0.825 0.589 0.663 0.482 0.145 0.552 0.225 0.08 0.184 0.824 0.592 0.66 0.482 0.092 0.339 0.214 0.121 0.199 0.544 0.311 0.113 0 0.153 0.144
0.32 0.247 0.187 0.827 0.601 0.658 0.494 0.176 0.637 0.243 0.068 0.176 0.825 0.586 0.664 0.479 0.143 0.551 0.222 0.079 0.182 0.823 0.588 0.661 0.479 0.09 0.336 0.211 0.121 0.199 0.544 0.311 0.113 0 0.153 0.144
0.33 0.247 0.185 0.826 0.597 0.659 0.489 0.173 0.635 0.24 0.067 0.174 0.825 0.583 0.665 0.477 0.14 0.547 0.219 0.079 0.18 0.823 0.585 0.662 0.476 0.089 0.333 0.209 0.12 0.199 0.544 0.311 0.113 0 0.153 0.144
0.34 0.247 0.182 0.825 0.593 0.661 0.485 0.17 0.632 0.237 0.067 0.172 0.824 0.579 0.666 0.473 0.138 0.545 0.216 0.078 0.178 0.822 0.582 0.662 0.473 0.088 0.332 0.207 0.119 0.199 0.544 0.311 0.113 0 0.153 0.144
0.35 0.247 0.18 0.826 0.592 0.662 0.485 0.167 0.629 0.234 0.067 0.17 0.823 0.576 0.667 0.469 0.135 0.541 0.213 0.078 0.177 0.822 0.58 0.663 0.471 0.087 0.332 0.205 0.118 0.199 0.544 0.311 0.113 0 0.153 0.144
0.36 0.247 0.178 0.825 0.59 0.663 0.483 0.164 0.626 0.231 0.066 0.168 0.822 0.573 0.668 0.466 0.133 0.537 0.211 0.078 0.176 0.822 0.579 0.664 0.47 0.085 0.329 0.203 0.118 0.199 0.544 0.311 0.113 0 0.153 0.144
0.37 0.247 0.175 0.825 0.586 0.664 0.479 0.162 0.626 0.228 0.066 0.166 0.822 0.569 0.668 0.462 0.131 0.535 0.209 0.077 0.174 0.821 0.576 0.665 0.467 0.085 0.329 0.201 0.117 0.199 0.544 0.311 0.113 0 0.153 0.144
0.38 0.247 0.174 0.825 0.584 0.665 0.477 0.16 0.623 0.225 0.065 0.164 0.822 0.567 0.67 0.46 0.129 0.532 0.206 0.077 0.172 0.821 0.574 0.665 0.465 0.083 0.324 0.199 0.116 0.199 0.544 0.311 0.113 0 0.153 0.144
0.39 0.247 0.171 0.824 0.581 0.666 0.474 0.157 0.622 0.222 0.065 0.163 0.821 0.564 0.67 0.457 0.128 0.533 0.204 0.076 0.171 0.821 0.573 0.666 0.464 0.082 0.323 0.197 0.116 0.199 0.544 0.311 0.113 0 0.153 0.144
0.4 0.247 0.17 0.824 0.579 0.667 0.473 0.155 0.619 0.22 0.065 0.161 0.821 0.562 0.671 0.456 0.126 0.529 0.201 0.076 0.169 0.821 0.57 0.667 0.462 0.08 0.322 0.195 0.115 0.199 0.544 0.311 0.113 0 0.153 0.144
0.41 0.247 0.168 0.824 0.575 0.668 0.469 0.153 0.618 0.217 0.064 0.159 0.821 0.559 0.672 0.453 0.124 0.527 0.199 0.075 0.168 0.821 0.569 0.668 0.461 0.08 0.322 0.194 0.114 0.199 0.544 0.311 0.113 0 0.153 0.144
0.42 0.247 0.167 0.823 0.573 0.668 0.467 0.152 0.617 0.215 0.064 0.158 0.82 0.556 0.673 0.45 0.122 0.526 0.197 0.075 0.167 0.82 0.566 0.668 0.458 0.079 0.321 0.192 0.113 0.199 0.544 0.311 0.113 0 0.153 0.144
0.43 0.247 0.165 0.823 0.57 0.669 0.464 0.15 0.615 0.213 0.063 0.156 0.819 0.552 0.674 0.446 0.12 0.522 0.195 0.075 0.165 0.82 0.564 0.669 0.456 0.077 0.317 0.19 0.113 0.199 0.544 0.311 0.113 0 0.153 0.144
0.44 0.247 0.163 0.822 0.567 0.67 0.461 0.148 0.613 0.211 0.063 0.155 0.819 0.55 0.674 0.444 0.119 0.519 0.193 0.074 0.164 0.82 0.562 0.67 0.454 0.076 0.316 0.188 0.112 0.199 0.544 0.311 0.113 0 0.153 0.144
0.45 0.247 0.161 0.822 0.564 0.671 0.458 0.146 0.612 0.208 0.063 0.153 0.819 0.547 0.675 0.441 0.117 0.516 0.191 0.074 0.162 0.819 0.559 0.671 0.452 0.075 0.312 0.186 0.112 0.199 0.544 0.311 0.113 0 0.153 0.144
0.46 0.247 0.159 0.821 0.56 0.672 0.455 0.142 0.607 0.205 0.063 0.151 0.818 0.543 0.676 0.437 0.115 0.517 0.188 0.073 0.161 0.819 0.556 0.671 0.449 0.074 0.312 0.184 0.111 0.199 0.544 0.311 0.113 0 0.153 0.144
0.47 0.247 0.158 0.821 0.559 0.673 0.454 0.141 0.606 0.204 0.062 0.149 0.817 0.538 0.677 0.432 0.114 0.515 0.186 0.073 0.159 0.818 0.553 0.672 0.446 0.072 0.309 0.182 0.11 0.199 0.544 0.311 0.113 0 0.153 0.144
0.48 0.247 0.156 0.821 0.557 0.674 0.452 0.139 0.604 0.201 0.062 0.148 0.816 0.534 0.678 0.429 0.111 0.512 0.184 0.072 0.157 0.818 0.55 0.673 0.443 0.071 0.306 0.18 0.109 0.199 0.544 0.311 0.113 0 0.153 0.144
0.49 0.247 0.155 0.821 0.554 0.674 0.449 0.137 0.601 0.199 0.062 0.146 0.816 0.531 0.679 0.425 0.11 0.509 0.181 0.072 0.156 0.817 0.547 0.674 0.44 0.069 0.302 0.178 0.109 0.199 0.544 0.311 0.113 0 0.153 0.144
0.5 0.247 0.153 0.82 0.551 0.675 0.446 0.135 0.597 0.197 0.062 0.144 0.815 0.527 0.68 0.422 0.108 0.51 0.178 0.07 0.155 0.817 0.545 0.675 0.438 0.068 0.298 0.176 0.109 0.199 0.544 0.311 0.113 0 0.153 0.144
0.51 0.247 0.152 0.819 0.548 0.676 0.443 0.133 0.594 0.195 0.062 0.142 0.815 0.525 0.681 0.42 0.107 0.51 0.177 0.07 0.153 0.817 0.542 0.675 0.435 0.066 0.294 0.175 0.108 0.199 0.544 0.311 0.113 0 0.153 0.144
0.52 0.247 0.151 0.819 0.545 0.676 0.441 0.131 0.591 0.193 0.062 0.141 0.814 0.521 0.682 0.416 0.105 0.508 0.174 0.069 0.152 0.816 0.539 0.676 0.433 0.065 0.292 0.173 0.108 0.199 0.544 0.311 0.113 0 0.153 0.144
0.53 0.247 0.149 0.818 0.542 0.677 0.437 0.129 0.588 0.191 0.061 0.139 0.814 0.518 0.682 0.413 0.105 0.509 0.173 0.068 0.151 0.816 0.537 0.676 0.431 0.064 0.286 0.171 0.108 0.199 0.544 0.311 0.113 0 0.153 0.144
0.54 0.247 0.147 0.818 0.538 0.678 0.434 0.127 0.584 0.188 0.061 0.138 0.813 0.516 0.683 0.412 0.103 0.507 0.172 0.068 0.149 0.816 0.535 0.677 0.429 0.063 0.285 0.169 0.107 0.199 0.544 0.311 0.113 0 0.153 0.144
0.55 0.247 0.146 0.817 0.534 0.679 0.429 0.125 0.58 0.186 0.061 0.137 0.813 0.513 0.683 0.409 0.102 0.506 0.17 0.068 0.148 0.815 0.533 0.678 0.427 0.062 0.285 0.168 0.106 0.199 0.544 0.311 0.113 0 0.153 0.144
0.56 0.247 0.144 0.816 0.531 0.68 0.427 0.123 0.578 0.184 0.061 0.136 0.812 0.511 0.684 0.407 0.101 0.505 0.168 0.067 0.147 0.815 0.532 0.678 0.426 0.062 0.284 0.167 0.105 0.199 0.544 0.311 0.113 0 0.153 0.144
0.57 0.247 0.142 0.816 0.528 0.681 0.424 0.121 0.574 0.181 0.061 0.135 0.812 0.508 0.685 0.404 0.1 0.502 0.167 0.067 0.146 0.815 0.529 0.679 0.423 0.06 0.281 0.165 0.105 0.199 0.544 0.311 0.113 0 0.153 0.144
0.58 0.247 0.14 0.815 0.524 0.682 0.42 0.118 0.568 0.178 0.061 0.133 0.811 0.504 0.685 0.401 0.098 0.498 0.165 0.067 0.144 0.814 0.526 0.68 0.42 0.06 0.282 0.164 0.104 0.199 0.544 0.311 0.113 0 0.153 0.144
0.59 0.247 0.139 0.815 0.522 0.682 0.418 0.116 0.567 0.177 0.06 0.132 0.811 0.502 0.686 0.398 0.096 0.495 0.163 0.066 0.144 0.814 0.525 0.68 0.419 0.059 0.28 0.163 0.104 0.199 0.544 0.311 0.113 0 0.153 0.144
0.6 0.247 0.138 0.815 0.518 0.683 0.415 0.114 0.563 0.174 0.06 0.13 0.811 0.499 0.687 0.395 0.095 0.496 0.161 0.066 0.142 0.814 0.522 0.681 0.416 0.059 0.281 0.161 0.102 0.199 0.544 0.311 0.113 0 0.153 0.144
0.61 0.247 0.136 0.814 0.516 0.684 0.412 0.113 0.561 0.173 0.06 0.129 0.81 0.496 0.687 0.393 0.094 0.493 0.16 0.066 0.141 0.813 0.519 0.681 0.414 0.059 0.285 0.16 0.101 0.199 0.544 0.311 0.113 0 0.153 0.144
0.62 0.247 0.135 0.814 0.513 0.684 0.41 0.112 0.56 0.171 0.06 0.128 0.81 0.494 0.688 0.391 0.093 0.493 0.158 0.065 0.139 0.812 0.514 0.682 0.408 0.058 0.283 0.158 0.1 0.199 0.544 0.311 0.113 0 0.153 0.144
0.63 0.247 0.134 0.813 0.51 0.685 0.407 0.11 0.556 0.169 0.06 0.127 0.81 0.493 0.688 0.39 0.092 0.491 0.157 0.065 0.138 0.811 0.51 0.683 0.405 0.057 0.28 0.156 0.099 0.199 0.544 0.311 0.113 0 0.153 0.144
0.64 0.247 0.133 0.813 0.508 0.685 0.405 0.108 0.552 0.168 0.06 0.126 0.809 0.49 0.689 0.388 0.092 0.492 0.156 0.064 0.137 0.811 0.509 0.683 0.403 0.057 0.283 0.155 0.098 0.199 0.544 0.311 0.113 0 0.153 0.144
0.65 0.247 0.132 0.813 0.506 0.686 0.403 0.107 0.548 0.166 0.06 0.125 0.809 0.488 0.689 0.386 0.09 0.49 0.154 0.064 0.136 0.81 0.505 0.684 0.4 0.057 0.282 0.154 0.097 0.199 0.544 0.311 0.113 0 0.153 0.144
0.66 0.247 0.13 0.812 0.501 0.687 0.398 0.104 0.543 0.164 0.059 0.124 0.809 0.486 0.69 0.384 0.089 0.489 0.153 0.063 0.135 0.81 0.503 0.684 0.398 0.056 0.28 0.153 0.097 0.199 0.544 0.311 0.113 0 0.153 0.144
0.67 0.247 0.129 0.811 0.498 0.688 0.396 0.103 0.541 0.162 0.059 0.123 0.808 0.483 0.691 0.381 0.088 0.486 0.151 0.063 0.134 0.81 0.5 0.685 0.395 0.056 0.283 0.152 0.096 0.199 0.544 0.311 0.113 0 0.153 0.144
0.68 0.247 0.127 0.811 0.496 0.688 0.393 0.101 0.538 0.16 0.059 0.122 0.808 0.481 0.691 0.38 0.087 0.486 0.15 0.063 0.132 0.809 0.497 0.686 0.392 0.056 0.285 0.15 0.095 0.199 0.544 0.311 0.113 0 0.153 0.144
0.69 0.247 0.126 0.811 0.493 0.689 0.392 0.1 0.535 0.159 0.059 0.12 0.808 0.477 0.692 0.377 0.085 0.48 0.148 0.063 0.131 0.809 0.496 0.686 0.391 0.055 0.283 0.149 0.094 0.199 0.544 0.311 0.113 0 0.153 0.144
0.7 0.247 0.126 0.811 0.492 0.689 0.391 0.099 0.535 0.158 0.058 0.119 0.807 0.475 0.692 0.374 0.084 0.478 0.146 0.062 0.131 0.809 0.494 0.687 0.39 0.055 0.284 0.148 0.094 0.199 0.544 0.311 0.113 0 0.153 0.144
0.71 0.247 0.124 0.81 0.489 0.69 0.388 0.098 0.531 0.156 0.058 0.118 0.807 0.472 0.693 0.372 0.083 0.478 0.145 0.062 0.13 0.809 0.493 0.687 0.389 0.054 0.283 0.147 0.093 0.199 0.544 0.311 0.113 0 0.153 0.144
0.72 0.247 0.123 0.81 0.486 0.69 0.385 0.096 0.53 0.154 0.058 0.117 0.807 0.471 0.693 0.37 0.082 0.474 0.144 0.062 0.129 0.808 0.49 0.688 0.386 0.053 0.281 0.146 0.093 0.199 0.544 0.311 0.113 0 0.153 0.144
0.73 0.247 0.122 0.809 0.483 0.691 0.383 0.095 0.526 0.152 0.058 0.117 0.807 0.469 0.694 0.369 0.081 0.472 0.143 0.062 0.127 0.808 0.488 0.688 0.384 0.053 0.284 0.145 0.091 0.199 0.544 0.311 0.113 0 0.153 0.144
0.74 0.247 0.121 0.809 0.481 0.692 0.38 0.093 0.524 0.151 0.058 0.116 0.806 0.467 0.694 0.366 0.08 0.47 0.142 0.061 0.126 0.808 0.485 0.689 0.382 0.054 0.288 0.144 0.09 0.199 0.544 0.311 0.113 0 0.153 0.144
0.75 0.247 0.119 0.808 0.478 0.692 0.377 0.091 0.518 0.149 0.057 0.115 0.806 0.465 0.694 0.365 0.08 0.468 0.141 0.061 0.125 0.807 0.483 0.689 0.38 0.053 0.286 0.142 0.09 0.199 0.544 0.311 0.113 0 0.153 0.144
0.76 0.247 0.118 0.808 0.475 0.693 0.375 0.09 0.515 0.147 0.057 0.114 0.806 0.463 0.695 0.363 0.079 0.466 0.14 0.061 0.124 0.807 0.48 0.69 0.378 0.052 0.286 0.141 0.089 0.199 0.544 0.311 0.113 0 0.153 0.144
0.77 0.247 0.117 0.808 0.472 0.694 0.373 0.089 0.515 0.145 0.057 0.114 0.805 0.461 0.695 0.362 0.078 0.467 0.139 0.061 0.123 0.807 0.478 0.69 0.376 0.052 0.288 0.14 0.088 0.199 0.544 0.311 0.113 0 0.153 0.144
0.78 0.247 0.116 0.807 0.469 0.694 0.37 0.087 0.512 0.144 0.056 0.113 0.805 0.459 0.696 0.359 0.077 0.463 0.138 0.061 0.122 0.806 0.476 0.691 0.373 0.052 0.29 0.139 0.087 0.199 0.544 0.311 0.113 0 0.153 0.144
0.79 0.247 0.115 0.807 0.467 0.695 0.368 0.086 0.51 0.143 0.056 0.112 0.805 0.456 0.696 0.357 0.077 0.463 0.137 0.06 0.121 0.806 0.473 0.691 0.371 0.052 0.293 0.138 0.086 0.199 0.544 0.311 0.113 0 0.153 0.144
0.8 0.247 0.114 0.807 0.465 0.695 0.366 0.086 0.509 0.142 0.056 0.111 0.805 0.455 0.696 0.356 0.076 0.463 0.136 0.06 0.12 0.806 0.472 0.692 0.37 0.052 0.294 0.137 0.085 0.199 0.544 0.311 0.113 0 0.153 0.144
0.81 0.247 0.113 0.806 0.462 0.696 0.364 0.084 0.506 0.14 0.056 0.111 0.804 0.454 0.697 0.355 0.076 0.462 0.135 0.06 0.119 0.806 0.471 0.692 0.369 0.053 0.298 0.136 0.084 0.199 0.544 0.311 0.113 0 0.153 0.144
0.82 0.247 0.112 0.806 0.46 0.696 0.362 0.084 0.509 0.139 0.055 0.11 0.804 0.452 0.697 0.353 0.074 0.459 0.134 0.06 0.118 0.805 0.467 0.693 0.366 0.054 0.307 0.135 0.082 0.199 0.544 0.311 0.113 0 0.153 0.144
0.83 0.247 0.111 0.806 0.458 0.697 0.36 0.083 0.507 0.138 0.055 0.109 0.804 0.45 0.697 0.352 0.074 0.456 0.133 0.06 0.117 0.805 0.464 0.693 0.363 0.054 0.31 0.135 0.081 0.199 0.544 0.311 0.113 0 0.153 0.144
0.84 0.247 0.11 0.805 0.455 0.697 0.357 0.082 0.505 0.137 0.055 0.109 0.804 0.449 0.698 0.351 0.073 0.457 0.132 0.059 0.116 0.804 0.462 0.694 0.361 0.053 0.311 0.133 0.08 0.199 0.544 0.311 0.113 0 0.153 0.144
0.85 0.247 0.109 0.805 0.454 0.697 0.356 0.081 0.504 0.136 0.054 0.108 0.804 0.448 0.698 0.35 0.073 0.457 0.132 0.059 0.115 0.804 0.46 0.694 0.359 0.053 0.313 0.133 0.079 0.199 0.544 0.311 0.113 0 0.153 0.144
0.86 0.247 0.109 0.805 0.452 0.698 0.354 0.08 0.501 0.134 0.054 0.107 0.804 0.447 0.698 0.35 0.072 0.456 0.131 0.058 0.115 0.804 0.458 0.695 0.357 0.054 0.32 0.132 0.078 0.199 0.544 0.311 0.113 0 0.153 0.144
0.87 0.247 0.108 0.805 0.45 0.698 0.353 0.08 0.5 0.133 0.054 0.106 0.804 0.446 0.699 0.349 0.072 0.457 0.13 0.058 0.114 0.804 0.456 0.695 0.356 0.054 0.322 0.131 0.077 0.199 0.544 0.311 0.113 0 0.153 0.144
0.88 0.247 0.107 0.805 0.448 0.699 0.352 0.079 0.499 0.132 0.054 0.106 0.804 0.444 0.699 0.348 0.071 0.456 0.129 0.058 0.113 0.803 0.455 0.696 0.354 0.054 0.327 0.13 0.076 0.199 0.544 0.311 0.113 0 0.153 0.144
0.89 0.247 0.106 0.805 0.447 0.699 0.351 0.078 0.499 0.131 0.053 0.105 0.803 0.442 0.7 0.346 0.07 0.454 0.128 0.057 0.112 0.803 0.452 0.696 0.352 0.055 0.333 0.13 0.075 0.199 0.544 0.311 0.113 0 0.153 0.144
0.9 0.247 0.105 0.805 0.446 0.7 0.35 0.076 0.493 0.13 0.053 0.104 0.804 0.442 0.7 0.346 0.07 0.457 0.127 0.056 0.111 0.803 0.45 0.697 0.35 0.055 0.338 0.129 0.073 0.199 0.544 0.311 0.113 0 0.153 0.144
0.91 0.247 0.104 0.805 0.445 0.7 0.349 0.076 0.493 0.129 0.053 0.103 0.804 0.44 0.7 0.345 0.07 0.458 0.126 0.056 0.11 0.802 0.447 0.697 0.348 0.055 0.34 0.128 0.073 0.199 0.544 0.311 0.113 0 0.153 0.144
0.92 0.247 0.103 0.805 0.442 0.701 0.347 0.075 0.494 0.127 0.052 0.102 0.804 0.439 0.701 0.344 0.069 0.458 0.125 0.056 0.109 0.803 0.447 0.697 0.348 0.055 0.342 0.127 0.072 0.199 0.544 0.311 0.113 0 0.153 0.144
0.93 0.247 0.102 0.805 0.442 0.701 0.347 0.074 0.493 0.126 0.052 0.102 0.804 0.438 0.701 0.343 0.069 0.461 0.124 0.055 0.108 0.802 0.445 0.698 0.346 0.057 0.356 0.127 0.07 0.199 0.544 0.311 0.113 0 0.153 0.144
0.94 0.247 0.101 0.805 0.44 0.701 0.346 0.073 0.489 0.125 0.052 0.101 0.804 0.437 0.702 0.343 0.069 0.462 0.123 0.054 0.107 0.802 0.442 0.699 0.344 0.058 0.366 0.125 0.068 0.199 0.544 0.311 0.113 0 0.153 0.144
0.95 0.247 0.1 0.805 0.439 0.702 0.345 0.073 0.493 0.124 0.051 0.1 0.804 0.436 0.702 0.343 0.069 0.465 0.122 0.054 0.105 0.803 0.441 0.699 0.344 0.06 0.384 0.125 0.065 0.199 0.544 0.311 0.113 0 0.153 0.144
0.96 0.247 0.099 0.805 0.437 0.703 0.344 0.073 0.498 0.122 0.05 0.099 0.804 0.435 0.703 0.342 0.068 0.464 0.121 0.053 0.104 0.803 0.438 0.7 0.342 0.06 0.393 0.123 0.063 0.199 0.544 0.311 0.113 0 0.153 0.144
0.97 0.247 0.098 0.805 0.435 0.703 0.343 0.072 0.498 0.121 0.049 0.098 0.805 0.435 0.703 0.342 0.068 0.47 0.12 0.052 0.102 0.803 0.437 0.701 0.342 0.062 0.408 0.122 0.061 0.199 0.544 0.311 0.113 0 0.153 0.144
0.98 0.247 0.096 0.806 0.435 0.704 0.344 0.072 0.504 0.119 0.048 0.096 0.806 0.434 0.704 0.343 0.067 0.473 0.118 0.051 0.101 0.803 0.435 0.702 0.341 0.062 0.416 0.121 0.059 0.199 0.544 0.311 0.113 0 0.153 0.144
0.99 0.247 0.093 0.807 0.433 0.705 0.344 0.071 0.511 0.116 0.046 0.093 0.807 0.433 0.705 0.344 0.066 0.479 0.115 0.049 0.098 0.804 0.433 0.703 0.341 0.062 0.427 0.118 0.056 0.199 0.544 0.311 0.113 0 0.153 0.144
1 0.247 0.082 0.811 0.426 0.711 0.346 0.063 0.524 0.103 0.039 0.082 0.811 0.426 0.711 0.345 0.06 0.494 0.101 0.042 0.086 0.81 0.429 0.709 0.346 0.057 0.45 0.104 0.047 0.199 0.544 0.311 0.113 0 0.153 0.144
1.01 0.247 0 0.753 NA 0.753 0 0 0 0 0 0 0.753 NA 0.753 0 0 0 0 0 0 0.753 NA 0.753 0 0 0 0 0 0.199 0.544 0.311 0.113 0 0.153 0.144


==> results_SNB.dat <==
nn ptrue ppred acc F1 accr kappa ddif dov pm pf ppred0 acc0 F10 accr0 kappa0 ddif0 dov0 pm0 pf0 ppredMS accMS F1MS accrMS kappaMS ddifMS dovMS pmMS pfMS ddif_data dov_data pm_data pf_data kr pmid pmid0
0 0.247 1 0.247 0.397 0.247 0 0 0 1 1 1 0.247 0.397 0.247 0 0 0 1 1 1 0.247 0.397 0.247 0 0 0 1 1 0.199 0.544 0.311 0.113 0 0.154 0.144
0.01 0.247 0.456 0.744 0.637 0.522 0.465 0.457 0.679 0.604 0.146 0.455 0.75 0.644 0.523 0.476 0.395 0.589 0.582 0.187 0.414 0.771 0.654 0.544 0.499 0.246 0.404 0.493 0.247 0.199 0.544 0.311 0.113 0 0.154 0.144
0.02 0.247 0.41 0.771 0.651 0.545 0.496 0.424 0.7 0.547 0.123 0.4 0.779 0.66 0.55 0.51 0.362 0.612 0.517 0.155 0.352 0.799 0.665 0.575 0.528 0.207 0.399 0.418 0.211 0.199 0.544 0.311 0.113 0 0.154 0.144
0.03 0.247 0.38 0.787 0.661 0.561 0.516 0.395 0.705 0.507 0.112 0.365 0.798 0.67 0.568 0.531 0.335 0.622 0.473 0.138 0.319 0.811 0.666 0.591 0.538 0.186 0.395 0.379 0.193 0.199 0.544 0.311 0.113 0 0.154 0.144
0.04 0.247 0.356 0.799 0.667 0.573 0.53 0.369 0.703 0.475 0.106 0.339 0.807 0.672 0.581 0.54 0.311 0.621 0.44 0.129 0.301 0.816 0.665 0.6 0.54 0.172 0.386 0.357 0.185 0.199 0.544 0.311 0.113 0 0.154 0.144
0.05 0.247 0.338 0.806 0.669 0.582 0.537 0.348 0.698 0.45 0.102 0.319 0.813 0.671 0.591 0.543 0.291 0.617 0.413 0.122 0.288 0.821 0.665 0.607 0.544 0.164 0.386 0.341 0.177 0.199 0.544 0.311 0.113 0 0.154 0.144
0.06 0.247 0.321 0.81 0.666 0.59 0.537 0.329 0.695 0.427 0.098 0.301 0.819 0.669 0.6 0.546 0.27 0.609 0.388 0.118 0.277 0.823 0.663 0.613 0.543 0.157 0.383 0.328 0.171 0.199 0.544 0.311 0.113 0 0.154 0.144
0.07 0.247 0.304 0.816 0.667 0.599 0.542 0.31 0.691 0.404 0.094 0.287 0.822 0.667 0.608 0.546 0.255 0.603 0.369 0.114 0.269 0.824 0.66 0.617 0.541 0.15 0.377 0.318 0.168 0.199 0.544 0.311 0.113 0 0.154 0.144
0.08 0.247 0.294 0.819 0.665 0.604 0.542 0.298 0.689 0.39 0.091 0.274 0.824 0.662 0.614 0.544 0.241 0.598 0.351 0.11 0.26 0.825 0.656 0.621 0.539 0.144 0.375 0.307 0.163 0.199 0.544 0.311 0.113 0 0.154 0.144
0.09 0.247 0.282 0.821 0.663 0.61 0.542 0.285 0.684 0.374 0.089 0.263 0.825 0.657 0.62 0.54 0.231 0.594 0.338 0.107 0.252 0.827 0.654 0.625 0.539 0.138 0.372 0.297 0.159 0.199 0.544 0.311 0.113 0 0.154 0.144
0.1 0.247 0.272 0.823 0.659 0.615 0.54 0.274 0.683 0.361 0.086 0.255 0.826 0.653 0.624 0.537 0.221 0.588 0.326 0.105 0.247 0.827 0.651 0.628 0.536 0.135 0.369 0.291 0.156 0.199 0.544 0.311 0.113 0 0.154 0.144
0.11 0.247 0.263 0.824 0.654 0.62 0.536 0.264 0.68 0.348 0.084 0.249 0.827 0.651 0.627 0.536 0.215 0.584 0.318 0.103 0.242 0.827 0.646 0.63 0.532 0.13 0.364 0.284 0.154 0.199 0.544 0.311 0.113 0 0.154 0.144
0.12 0.247 0.255 0.825 0.651 0.624 0.534 0.255 0.676 0.338 0.083 0.243 0.829 0.65 0.63 0.537 0.208 0.58 0.31 0.102 0.238 0.827 0.643 0.632 0.529 0.127 0.363 0.279 0.152 0.199 0.544 0.311 0.113 0 0.154 0.144
0.13 0.247 0.249 0.825 0.647 0.627 0.531 0.247 0.672 0.328 0.082 0.237 0.829 0.647 0.633 0.534 0.204 0.581 0.303 0.099 0.233 0.827 0.64 0.635 0.526 0.122 0.356 0.272 0.15 0.199 0.544 0.311 0.113 0 0.154 0.144
0.14 0.247 0.244 0.826 0.645 0.63 0.53 0.241 0.67 0.321 0.08 0.233 0.829 0.644 0.635 0.531 0.199 0.579 0.297 0.098 0.229 0.827 0.637 0.637 0.524 0.12 0.355 0.268 0.148 0.199 0.544 0.311 0.113 0 0.154 0.144
0.15 0.247 0.239 0.826 0.643 0.632 0.529 0.236 0.668 0.315 0.08 0.228 0.829 0.641 0.638 0.529 0.194 0.579 0.29 0.096 0.225 0.826 0.632 0.639 0.518 0.117 0.353 0.262 0.145 0.199 0.544 0.311 0.113 0 0.154 0.144
0.16 0.247 0.235 0.828 0.643 0.634 0.529 0.23 0.664 0.309 0.079 0.223 0.83 0.638 0.64 0.527 0.19 0.578 0.285 0.094 0.22 0.826 0.628 0.641 0.515 0.115 0.355 0.258 0.142 0.199 0.544 0.311 0.113 0 0.154 0.144
0.17 0.247 0.231 0.828 0.639 0.636 0.526 0.225 0.661 0.303 0.078 0.219 0.829 0.634 0.642 0.524 0.186 0.575 0.279 0.093 0.216 0.826 0.624 0.643 0.511 0.112 0.35 0.253 0.141 0.199 0.544 0.311 0.113 0 0.154 0.144
0.18 0.247 0.227 0.828 0.637 0.638 0.524 0.221 0.659 0.298 0.078 0.215 0.83 0.631 0.644 0.521 0.182 0.574 0.274 0.092 0.213 0.826 0.622 0.645 0.51 0.11 0.349 0.249 0.139 0.199 0.544 0.311 0.113 0 0.154 0.144
0.19 0.247 0.224 0.828 0.635 0.64 0.523 0.217 0.658 0.294 0.076 0.211 0.829 0.627 0.646 0.517 0.177 0.571 0.268 0.09 0.211 0.826 0.62 0.646 0.508 0.108 0.346 0.245 0.138 0.199 0.544 0.311 0.113 0 0.154 0.144
0.2 0.247 0.22 0.828 0.632 0.642 0.52 0.213 0.658 0.289 0.075 0.207 0.83 0.625 0.648 0.516 0.174 0.569 0.263 0.089 0.207 0.825 0.616 0.648 0.503 0.106 0.345 0.241 0.136 0.199 0.544 0.311 0.113 0 0.154 0.144
0.21 0.247 0.216 0.828 0.629 0.643 0.518 0.209 0.654 0.284 0.075 0.203 0.829 0.62 0.65 0.511 0.171 0.568 0.258 0.088 0.205 0.825 0.613 0.649 0.501 0.105 0.346 0.239 0.134 0.199 0.544 0.311 0.113 0 0.154 0.144
0.22 0.247 0.213 0.828 0.628 0.645 0.517 0.205 0.65 0.279 0.075 0.2 0.828 0.616 0.652 0.507 0.167 0.567 0.253 0.086 0.203 0.825 0.61 0.65 0.498 0.104 0.347 0.236 0.132 0.199 0.544 0.311 0.113 0 0.154 0.144
0.23 0.247 0.21 0.829 0.625 0.646 0.515 0.201 0.647 0.275 0.074 0.196 0.828 0.613 0.653 0.504 0.164 0.565 0.249 0.085 0.2 0.825 0.608 0.651 0.497 0.102 0.345 0.233 0.131 0.199 0.544 0.311 0.113 0 0.154 0.144
0.24 0.247 0.207 0.828 0.621 0.648 0.511 0.197 0.645 0.27 0.073 0.194 0.827 0.608 0.655 0.5 0.162 0.565 0.246 0.084 0.198 0.825 0.606 0.653 0.495 0.101 0.345 0.23 0.129 0.199 0.544 0.311 0.113 0 0.154 0.144
0.25 0.247 0.203 0.829 0.62 0.65 0.51 0.193 0.643 0.266 0.073 0.191 0.827 0.605 0.656 0.496 0.159 0.563 0.243 0.084 0.195 0.825 0.605 0.654 0.494 0.099 0.344 0.227 0.128 0.199 0.544 0.311 0.113 0 0.154 0.144
0.26 0.247 0.201 0.828 0.617 0.651 0.508 0.19 0.642 0.262 0.072 0.189 0.826 0.601 0.657 0.492 0.156 0.561 0.239 0.083 0.193 0.824 0.601 0.655 0.49 0.097 0.341 0.224 0.127 0.199 0.544 0.311 0.113 0 0.154 0.144
0.27 0.247 0.197 0.828 0.613 0.653 0.504 0.186 0.639 0.258 0.071 0.186 0.826 0.598 0.659 0.49 0.154 0.559 0.236 0.082 0.191 0.824 0.598 0.656 0.488 0.096 0.342 0.223 0.126 0.199 0.544 0.311 0.113 0 0.154 0.144
0.28 0.247 0.194 0.827 0.609 0.654 0.5 0.183 0.639 0.253 0.07 0.184 0.825 0.595 0.66 0.486 0.151 0.556 0.232 0.081 0.189 0.823 0.595 0.657 0.484 0.095 0.339 0.22 0.125 0.199 0.544 0.311 0.113 0 0.154 0.144
0.29 0.247 0.192 0.827 0.606 0.656 0.497 0.181 0.638 0.25 0.07 0.181 0.825 0.592 0.661 0.484 0.149 0.555 0.229 0.081 0.187 0.823 0.592 0.658 0.482 0.094 0.339 0.217 0.124 0.199 0.544 0.311 0.113 0 0.154 0.144
0.3 0.247 0.189 0.826 0.603 0.657 0.494 0.178 0.637 0.247 0.069 0.179 0.824 0.588 0.662 0.479 0.146 0.553 0.226 0.08 0.185 0.823 0.59 0.659 0.48 0.093 0.34 0.215 0.122 0.199 0.544 0.311 0.113 0 0.154 0.144
0.31 0.247 0.188 0.826 0.6 0.658 0.491 0.176 0.636 0.244 0.068 0.177 0.824 0.585 0.663 0.478 0.144 0.551 0.224 0.08 0.183 0.822 0.586 0.66 0.476 0.091 0.336 0.212 0.121 0.199 0.544 0.311 0.113 0 0.154 0.144
0.32 0.247 0.185 0.825 0.595 0.659 0.487 0.173 0.634 0.241 0.068 0.175 0.823 0.582 0.664 0.474 0.142 0.55 0.221 0.079 0.181 0.822 0.584 0.661 0.474 0.09 0.334 0.21 0.121 0.199 0.544 0.311 0.113 0 0.154 0.144
0.33 0.247 0.183 0.825 0.593 0.66 0.484 0.171 0.631 0.238 0.068 0.173 0.822 0.578 0.665 0.47 0.139 0.545 0.218 0.079 0.18 0.821 0.581 0.662 0.471 0.089 0.336 0.209 0.119 0.199 0.544 0.311 0.113 0 0.154 0.144
0.34 0.247 0.181 0.825 0.591 0.661 0.483 0.168 0.629 0.235 0.067 0.171 0.822 0.575 0.666 0.467 0.137 0.542 0.216 0.078 0.178 0.821 0.579 0.663 0.469 0.088 0.334 0.207 0.119 0.199 0.544 0.311 0.113 0 0.154 0.144
0.35 0.247 0.179 0.825 0.589 0.662 0.481 0.166 0.629 0.232 0.066 0.169 0.821 0.571 0.667 0.463 0.135 0.541 0.213 0.078 0.176 0.821 0.577 0.664 0.467 0.087 0.332 0.204 0.118 0.199 0.544 0.311 0.113 0 0.154 0.144
0.36 0.247 0.177 0.824 0.586 0.663 0.478 0.164 0.628 0.229 0.066 0.168 0.821 0.568 0.668 0.46 0.133 0.538 0.211 0.078 0.175 0.82 0.575 0.664 0.465 0.085 0.33 0.202 0.117 0.199 0.544 0.311 0.113 0 0.154 0.144
0.37 0.247 0.175 0.824 0.582 0.664 0.475 0.162 0.627 0.227 0.065 0.166 0.82 0.565 0.669 0.458 0.131 0.537 0.208 0.077 0.173 0.82 0.573 0.665 0.464 0.084 0.328 0.201 0.116 0.199 0.544 0.311 0.113 0 0.154 0.144
0.38 0.247 0.173 0.824 0.58 0.665 0.473 0.159 0.625 0.224 0.065 0.164 0.82 0.562 0.67 0.455 0.13 0.536 0.206 0.076 0.172 0.82 0.572 0.666 0.463 0.083 0.327 0.199 0.116 0.199 0.544 0.311 0.113 0 0.154 0.144
0.39 0.247 0.171 0.823 0.577 0.666 0.47 0.157 0.622 0.222 0.065 0.162 0.82 0.56 0.671 0.453 0.128 0.536 0.204 0.075 0.171 0.82 0.57 0.666 0.461 0.082 0.327 0.197 0.115 0.199 0.544 0.311 0.113 0 0.154 0.144
0.4 0.247 0.17 0.823 0.575 0.667 0.467 0.155 0.619 0.22 0.065 0.16 0.819 0.556 0.672 0.449 0.126 0.532 0.201 0.075 0.169 0.82 0.567 0.667 0.458 0.081 0.325 0.195 0.114 0.199 0.544 0.311 0.113 0 0.154 0.144
0.41 0.247 0.168 0.822 0.571 0.668 0.463 0.153 0.618 0.217 0.064 0.159 0.819 0.554 0.672 0.447 0.124 0.529 0.199 0.075 0.168 0.819 0.565 0.668 0.456 0.08 0.322 0.193 0.114 0.199 0.544 0.311 0.113 0 0.154 0.144
0.42 0.247 0.166 0.822 0.568 0.669 0.461 0.151 0.617 0.215 0.064 0.158 0.819 0.552 0.673 0.445 0.123 0.527 0.197 0.075 0.166 0.819 0.562 0.669 0.454 0.079 0.321 0.192 0.113 0.199 0.544 0.311 0.113 0 0.154 0.144
0.43 0.247 0.165 0.821 0.566 0.669 0.459 0.15 0.616 0.213 0.063 0.156 0.818 0.549 0.674 0.442 0.121 0.523 0.195 0.074 0.165 0.818 0.559 0.669 0.451 0.077 0.317 0.19 0.113 0.199 0.544 0.311 0.113 0 0.154 0.144
0.44 0.247 0.163 0.821 0.562 0.67 0.456 0.147 0.613 0.21 0.063 0.154 0.817 0.545 0.675 0.439 0.119 0.522 0.193 0.074 0.163 0.818 0.557 0.67 0.449 0.076 0.316 0.188 0.112 0.199 0.544 0.311 0.113 0 0.154 0.144
0.45 0.247 0.161 0.82 0.559 0.671 0.453 0.144 0.609 0.207 0.063 0.153 0.816 0.541 0.676 0.434 0.117 0.52 0.19 0.073 0.162 0.818 0.555 0.671 0.446 0.075 0.314 0.186 0.111 0.199 0.544 0.311 0.113 0 0.154 0.144
0.46 0.247 0.159 0.82 0.557 0.672 0.45 0.142 0.606 0.205 0.063 0.151 0.815 0.537 0.676 0.43 0.115 0.519 0.188 0.073 0.16 0.817 0.552 0.672 0.443 0.074 0.312 0.184 0.11 0.199 0.544 0.311 0.113 0 0.154 0.144
0.47 0.247 0.158 0.82 0.555 0.673 0.449 0.141 0.605 0.203 0.062 0.149 0.815 0.534 0.677 0.427 0.114 0.518 0.186 0.072 0.158 0.817 0.549 0.673 0.44 0.072 0.309 0.182 0.109 0.199 0.544 0.311 0.113 0 0.154 0.144
0.48 0.247 0.156 0.819 0.551 0.674 0.445 0.138 0.601 0.2 0.062 0.147 0.815 0.53 0.678 0.424 0.112 0.515 0.183 0.071 0.157 0.816 0.546 0.673 0.437 0.071 0.307 0.18 0.109 0.199 0.544 0.311 0.113 0 0.154 0.144
0.49 0.247 0.155 0.819 0.549 0.674 0.443 0.137 0.599 0.199 0.062 0.146 0.814 0.527 0.679 0.42 0.11 0.511 0.181 0.071 0.156 0.816 0.545 0.674 0.437 0.07 0.303 0.179 0.109 0.199 0.544 0.311 0.113 0 0.154 0.144
0.5 0.247 0.154 0.819 0.548 0.675 0.442 0.135 0.597 0.197 0.062 0.144 0.814 0.523 0.68 0.417 0.109 0.513 0.179 0.07 0.154 0.815 0.541 0.675 0.433 0.068 0.297 0.176 0.109 0.199 0.544 0.311 0.113 0 0.154 0.144
0.51 0.247 0.152 0.818 0.544 0.676 0.439 0.133 0.593 0.195 0.062 0.142 0.813 0.519 0.681 0.413 0.107 0.51 0.177 0.07 0.153 0.815 0.538 0.675 0.43 0.066 0.292 0.174 0.108 0.199 0.544 0.311 0.113 0 0.154 0.144
0.52 0.247 0.151 0.817 0.541 0.677 0.436 0.131 0.591 0.193 0.062 0.141 0.812 0.515 0.681 0.409 0.106 0.512 0.175 0.069 0.152 0.815 0.536 0.676 0.428 0.065 0.29 0.173 0.108 0.199 0.544 0.311 0.113 0 0.154 0.144
0.53 0.247 0.149 0.817 0.537 0.677 0.431 0.129 0.588 0.191 0.061 0.14 0.812 0.513 0.682 0.407 0.106 0.511 0.174 0.068 0.151 0.814 0.534 0.676 0.426 0.065 0.29 0.172 0.107 0.199 0.544 0.311 0.113 0 0.154 0.144
0.54 0.247 0.147 0.816 0.533 0.678 0.427 0.127 0.583 0.188 0.061 0.139 0.811 0.511 0.683 0.405 0.104 0.509 0.172 0.068 0.15 0.814 0.531 0.677 0.424 0.064 0.291 0.171 0.106 0.199 0.544 0.311 0.113 0 0.154 0.144
0.55 0.247 0.146 0.815 0.53 0.679 0.425 0.125 0.579 0.186 0.061 0.137 0.811 0.509 0.683 0.403 0.103 0.508 0.171 0.068 0.149 0.814 0.53 0.677 0.422 0.064 0.292 0.169 0.105 0.199 0.544 0.311 0.113 0 0.154 0.144
0.56 0.247 0.144 0.815 0.527 0.68 0.422 0.122 0.574 0.183 0.061 0.136 0.811 0.506 0.684 0.401 0.101 0.504 0.169 0.068 0.147 0.813 0.527 0.678 0.42 0.062 0.288 0.167 0.105 0.199 0.544 0.311 0.113 0 0.154 0.144
0.57 0.247 0.142 0.814 0.523 0.681 0.418 0.12 0.572 0.181 0.061 0.135 0.81 0.503 0.684 0.398 0.1 0.502 0.167 0.067 0.146 0.813 0.524 0.679 0.417 0.062 0.286 0.166 0.104 0.199 0.544 0.311 0.113 0 0.154 0.144
0.58 0.247 0.141 0.814 0.521 0.681 0.416 0.118 0.569 0.179 0.061 0.133 0.81 0.5 0.685 0.396 0.099 0.503 0.165 0.066 0.145 0.813 0.523 0.679 0.417 0.062 0.291 0.165 0.103 0.199 0.544 0.311 0.113 0 0.154 0.144
0.59 0.247 0.139 0.813 0.516 0.682 0.412 0.116 0.565 0.177 0.061 0.132 0.809 0.497 0.686 0.393 0.098 0.501 0.163 0.066 0.144 0.812 0.52 0.68 0.414 0.062 0.292 0.163 0.102 0.199 0.544 0.311 0.113 0 0.154 0.144
0.6 0.247 0.138 0.812 0.513 0.683 0.408 0.115 0.563 0.175 0.06 0.131 0.809 0.494 0.687 0.39 0.096 0.5 0.162 0.065 0.142 0.812 0.517 0.681 0.411 0.06 0.289 0.161 0.101 0.199 0.544 0.311 0.113 0 0.154 0.144
0.61 0.247 0.137 0.812 0.512 0.683 0.407 0.113 0.56 0.174 0.06 0.13 0.809 0.493 0.687 0.389 0.096 0.5 0.161 0.065 0.14 0.811 0.514 0.682 0.408 0.06 0.289 0.16 0.1 0.199 0.544 0.311 0.113 0 0.154 0.144
0.62 0.247 0.136 0.812 0.509 0.684 0.404 0.112 0.559 0.172 0.06 0.129 0.808 0.491 0.687 0.387 0.095 0.499 0.16 0.065 0.139 0.811 0.51 0.682 0.404 0.058 0.285 0.158 0.099 0.199 0.544 0.311 0.113 0 0.154 0.144
0.63 0.247 0.135 0.812 0.507 0.685 0.403 0.111 0.556 0.17 0.06 0.128 0.808 0.489 0.688 0.385 0.094 0.495 0.158 0.065 0.138 0.81 0.507 0.683 0.401 0.058 0.284 0.156 0.099 0.199 0.544 0.311 0.113 0 0.154 0.144
0.64 0.247 0.133 0.811 0.504 0.685 0.4 0.109 0.552 0.168 0.06 0.127 0.808 0.486 0.689 0.383 0.092 0.494 0.156 0.064 0.137 0.81 0.504 0.684 0.398 0.057 0.281 0.155 0.098 0.199 0.544 0.311 0.113 0 0.154 0.144
0.65 0.247 0.132 0.81 0.5 0.686 0.396 0.107 0.549 0.166 0.059 0.125 0.808 0.484 0.689 0.381 0.091 0.493 0.155 0.064 0.136 0.809 0.502 0.684 0.397 0.057 0.285 0.154 0.097 0.199 0.544 0.311 0.113 0 0.154 0.144
0.66 0.247 0.13 0.81 0.497 0.687 0.394 0.105 0.544 0.164 0.059 0.124 0.808 0.483 0.69 0.38 0.09 0.492 0.154 0.063 0.135 0.809 0.499 0.684 0.393 0.057 0.287 0.153 0.096 0.199 0.544 0.311 0.113 0 0.154 0.144
0.67 0.247 0.129 0.81 0.495 0.687 0.391 0.103 0.541 0.163 0.059 0.123 0.807 0.48 0.69 0.377 0.089 0.49 0.152 0.063 0.133 0.808 0.496 0.685 0.391 0.057 0.288 0.152 0.095 0.199 0.544 0.311 0.113 0 0.154 0.144
0.68 0.247 0.128 0.809 0.492 0.688 0.389 0.102 0.54 0.161 0.059 0.122 0.807 0.477 0.691 0.374 0.088 0.486 0.15 0.063 0.133 0.808 0.495 0.686 0.389 0.056 0.285 0.151 0.095 0.199 0.544 0.311 0.113 0 0.154 0.144
0.69 0.247 0.127 0.809 0.491 0.688 0.388 0.101 0.537 0.16 0.059 0.121 0.806 0.474 0.691 0.372 0.086 0.482 0.149 0.063 0.132 0.808 0.493 0.686 0.388 0.056 0.286 0.15 0.094 0.199 0.544 0.311 0.113 0 0.154 0.144
0.7 0.247 0.126 0.809 0.488 0.689 0.386 0.1 0.535 0.158 0.059 0.12 0.806 0.472 0.692 0.37 0.085 0.481 0.147 0.062 0.131 0.807 0.491 0.686 0.386 0.055 0.285 0.149 0.094 0.199 0.544 0.311 0.113 0 0.154 0.144
0.71 0.247 0.125 0.809 0.486 0.689 0.383 0.098 0.531 0.157 0.059 0.119 0.806 0.47 0.692 0.369 0.084 0.478 0.146 0.062 0.13 0.807 0.489 0.687 0.385 0.054 0.282 0.147 0.093 0.199 0.544 0.311 0.113 0 0.154 0.144
0.72 0.247 0.124 0.808 0.484 0.69 0.382 0.096 0.526 0.155 0.059 0.118 0.806 0.469 0.693 0.367 0.083 0.476 0.145 0.062 0.128 0.807 0.487 0.688 0.383 0.054 0.287 0.146 0.092 0.199 0.544 0.311 0.113 0 0.154 0.144
0.73 0.247 0.123 0.808 0.481 0.691 0.38 0.095 0.525 0.153 0.058 0.117 0.805 0.467 0.693 0.366 0.082 0.473 0.144 0.062 0.127 0.807 0.485 0.688 0.38 0.055 0.291 0.145 0.09 0.199 0.544 0.311 0.113 0 0.154 0.144
0.74 0.247 0.122 0.807 0.478 0.691 0.376 0.093 0.52 0.152 0.058 0.117 0.805 0.465 0.694 0.364 0.082 0.473 0.143 0.061 0.126 0.807 0.483 0.689 0.379 0.054 0.29 0.144 0.09 0.199 0.544 0.311 0.113 0 0.154 0.144
0.75 0.247 0.12 0.807 0.475 0.692 0.374 0.092 0.517 0.15 0.058 0.116 0.805 0.463 0.694 0.362 0.081 0.471 0.142 0.061 0.125 0.806 0.479 0.689 0.375 0.054 0.293 0.143 0.089 0.199 0.544 0.311 0.113 0 0.154 0.144
0.76 0.247 0.119 0.806 0.472 0.692 0.371 0.09 0.513 0.148 0.058 0.115 0.805 0.461 0.694 0.361 0.08 0.469 0.141 0.061 0.124 0.806 0.476 0.69 0.373 0.054 0.294 0.141 0.087 0.199 0.544 0.311 0.113 0 0.154 0.144
0.77 0.247 0.118 0.806 0.469 0.693 0.369 0.089 0.511 0.146 0.058 0.114 0.804 0.459 0.695 0.358 0.079 0.466 0.14 0.061 0.123 0.805 0.474 0.691 0.371 0.053 0.294 0.14 0.087 0.199 0.544 0.311 0.113 0 0.154 0.144
0.78 0.247 0.117 0.806 0.468 0.694 0.368 0.088 0.509 0.145 0.057 0.113 0.804 0.457 0.695 0.356 0.078 0.465 0.139 0.061 0.122 0.805 0.472 0.691 0.369 0.053 0.296 0.139 0.086 0.199 0.544 0.311 0.113 0 0.154 0.144
0.79 0.247 0.116 0.806 0.465 0.694 0.365 0.087 0.507 0.144 0.057 0.113 0.804 0.455 0.696 0.355 0.077 0.463 0.138 0.061 0.121 0.804 0.469 0.692 0.366 0.053 0.298 0.138 0.085 0.199 0.544 0.311 0.113 0 0.154 0.144
0.8 0.247 0.115 0.805 0.463 0.694 0.363 0.086 0.504 0.143 0.057 0.112 0.803 0.453 0.696 0.353 0.076 0.461 0.137 0.06 0.12 0.804 0.467 0.692 0.364 0.053 0.302 0.137 0.084 0.199 0.544 0.311 0.113 0 0.154 0.144
0.81 0.247 0.114 0.805 0.46 0.695 0.361 0.085 0.503 0.141 0.057 0.111 0.803 0.45 0.696 0.351 0.076 0.462 0.136 0.06 0.119 0.804 0.465 0.692 0.363 0.054 0.308 0.136 0.082 0.199 0.544 0.311 0.113 0 0.154 0.144
0.82 0.247 0.113 0.805 0.459 0.696 0.359 0.083 0.5 0.14 0.056 0.11 0.802 0.448 0.697 0.348 0.075 0.458 0.134 0.06 0.118 0.803 0.461 0.693 0.359 0.054 0.308 0.135 0.082 0.199 0.544 0.311 0.113 0 0.154 0.144
0.83 0.247 0.112 0.804 0.456 0.696 0.357 0.082 0.499 0.139 0.056 0.109 0.802 0.446 0.697 0.347 0.074 0.457 0.133 0.059 0.117 0.803 0.459 0.693 0.357 0.054 0.312 0.134 0.08 0.199 0.544 0.311 0.113 0 0.154 0.144
0.84 0.247 0.111 0.804 0.454 0.696 0.355 0.082 0.498 0.138 0.056 0.109 0.802 0.445 0.698 0.347 0.073 0.455 0.132 0.059 0.116 0.803 0.457 0.694 0.355 0.054 0.314 0.133 0.08 0.199 0.544 0.311 0.113 0 0.154 0.144
0.85 0.247 0.11 0.804 0.452 0.697 0.353 0.081 0.499 0.136 0.055 0.108 0.802 0.444 0.698 0.345 0.073 0.455 0.131 0.059 0.115 0.802 0.454 0.694 0.352 0.054 0.318 0.133 0.079 0.199 0.544 0.311 0.113 0 0.154 0.144
0.86 0.247 0.109 0.803 0.449 0.697 0.35 0.08 0.496 0.135 0.055 0.107 0.802 0.442 0.698 0.344 0.072 0.453 0.13 0.059 0.115 0.802 0.453 0.695 0.351 0.054 0.322 0.132 0.078 0.199 0.544 0.311 0.113 0 0.154 0.144
0.87 0.247 0.108 0.803 0.447 0.698 0.349 0.079 0.492 0.133 0.055 0.107 0.802 0.441 0.699 0.343 0.071 0.45 0.129 0.059 0.114 0.802 0.452 0.695 0.351 0.055 0.327 0.132 0.077 0.199 0.544 0.311 0.113 0 0.154 0.144
0.88 0.247 0.107 0.803 0.445 0.698 0.347 0.078 0.489 0.132 0.055 0.106 0.802 0.439 0.699 0.342 0.07 0.449 0.129 0.058 0.113 0.802 0.45 0.696 0.349 0.055 0.328 0.13 0.076 0.199 0.544 0.311 0.113 0 0.154 0.144
0.89 0.247 0.107 0.803 0.443 0.699 0.346 0.076 0.485 0.131 0.055 0.105 0.802 0.438 0.699 0.34 0.07 0.45 0.128 0.058 0.112 0.802 0.447 0.696 0.347 0.055 0.331 0.129 0.075 0.199 0.544 0.311 0.113 0 0.154 0.144
0.9 0.247 0.105 0.803 0.441 0.699 0.345 0.075 0.482 0.13 0.055 0.105 0.802 0.437 0.7 0.34 0.07 0.452 0.127 0.057 0.111 0.802 0.446 0.697 0.346 0.055 0.336 0.129 0.074 0.199 0.544 0.311 0.113 0 0.154 0.144
0.91 0.247 0.105 0.803 0.44 0.7 0.343 0.075 0.485 0.129 0.054 0.104 0.802 0.437 0.7 0.34 0.069 0.451 0.126 0.057 0.11 0.802 0.445 0.697 0.346 0.055 0.34 0.128 0.073 0.199 0.544 0.311 0.113 0 0.154 0.144
0.92 0.247 0.104 0.802 0.438 0.7 0.341 0.074 0.485 0.128 0.054 0.103 0.802 0.435 0.7 0.339 0.069 0.453 0.125 0.056 0.109 0.802 0.444 0.697 0.345 0.055 0.343 0.127 0.072 0.199 0.544 0.311 0.113 0 0.154 0.144
0.93 0.247 0.103 0.803 0.437 0.701 0.341 0.073 0.482 0.127 0.053 0.102 0.802 0.435 0.701 0.339 0.068 0.453 0.124 0.056 0.108 0.801 0.441 0.698 0.343 0.057 0.36 0.127 0.069 0.199 0.544 0.311 0.113 0 0.154 0.144
0.94 0.247 0.102 0.803 0.436 0.701 0.34 0.073 0.482 0.125 0.053 0.102 0.802 0.434 0.701 0.339 0.069 0.458 0.124 0.055 0.107 0.801 0.439 0.699 0.341 0.059 0.373 0.126 0.067 0.199 0.544 0.311 0.113 0 0.154 0.144
0.95 0.247 0.101 0.803 0.435 0.702 0.34 0.072 0.481 0.124 0.052 0.101 0.803 0.434 0.702 0.339 0.068 0.456 0.123 0.055 0.106 0.801 0.438 0.699 0.34 0.06 0.385 0.125 0.065 0.199 0.544 0.311 0.113 0 0.154 0.144
0.96 0.247 0.1 0.803 0.434 0.702 0.34 0.072 0.484 0.123 0.052 0.1 0.803 0.432 0.702 0.338 0.067 0.456 0.122 0.054 0.104 0.802 0.436 0.7 0.339 0.061 0.394 0.124 0.063 0.199 0.544 0.311 0.113 0 0.154 0.144
0.97 0.247 0.099 0.804 0.433 0.703 0.34 0.072 0.493 0.122 0.05 0.098 0.804 0.432 0.703 0.339 0.066 0.458 0.12 0.053 0.103 0.802 0.435 0.701 0.338 0.062 0.411 0.123 0.061 0.199 0.544 0.311 0.113 0 0.154 0.144
0.98 0.247 0.097 0.804 0.432 0.704 0.34 0.07 0.489 0.12 0.05 0.097 0.804 0.432 0.704 0.34 0.066 0.46 0.118 0.052 0.101 0.802 0.433 0.701 0.338 0.062 0.416 0.121 0.059 0.199 0.544 0.311 0.113 0 0.154 0.144
0.99 0.247 0.094 0.805 0.431 0.705 0.341 0.07 0.5 0.117 0.047 0.094 0.806 0.431 0.705 0.342 0.065 0.47 0.115 0.05 0.099 0.803 0.432 0.703 0.338 0.061 0.422 0.118 0.057 0.199 0.544 0.311 0.113 0 0.154 0.144
1 0.247 0.083 0.811 0.429 0.711 0.348 0.064 0.525 0.104 0.039 0.083 0.811 0.428 0.711 0.347 0.06 0.494 0.102 0.042 0.087 0.81 0.431 0.709 0.347 0.056 0.44 0.105 0.049 0.199 0.544 0.311 0.113 0 0.154 0.144
1.01 0.247 0 0.753 NA 0.753 0 0 0 0 0 0 0.753 NA 0.753 0 0 0 0 0 0 0.753 NA 0.753 0 0 0 0 0 0.199 0.544 0.311 0.113 0 0.154 0.144


==> results_logistic.dat <==
nn ptrue ppred acc F1 accr kappa ddif dov pm pf ppred0 acc0 F10 accr0 kappa0 ddif0 dov0 pm0 pf0 ppredMS accMS F1MS accrMS kappaMS ddifMS dovMS pmMS pfMS ddif_data dov_data pm_data pf_data kr pmid pmid0
0 0.247 1 0.247 0.397 0.247 0 0 0 1 1 1 0.247 0.397 0.247 0 0 0 1 1 1 0.247 0.397 0.247 0 0 0 1 1 0.199 0.544 0.311 0.113 0 0.202 0.201
0.01 0.247 0.823 0.424 0.462 0.337 0.131 0.196 0.356 0.886 0.69 0.823 0.424 0.462 0.337 0.131 0.119 0.217 0.861 0.742 0.675 0.563 0.527 0.412 0.258 0.16 0.16 0.727 0.567 0.199 0.544 0.311 0.113 0 0.202 0.201
0.02 0.247 0.734 0.511 0.502 0.382 0.209 0.279 0.338 0.824 0.545 0.736 0.509 0.5 0.381 0.206 0.195 0.238 0.799 0.603 0.608 0.623 0.56 0.446 0.321 0.171 0.191 0.663 0.492 0.199 0.544 0.311 0.113 0 0.202 0.201
0.03 0.247 0.678 0.564 0.529 0.41 0.261 0.33 0.33 0.784 0.454 0.68 0.562 0.527 0.409 0.258 0.245 0.247 0.759 0.514 0.566 0.658 0.58 0.467 0.359 0.173 0.208 0.621 0.448 0.199 0.544 0.311 0.113 0 0.202 0.201
0.04 0.247 0.638 0.601 0.549 0.43 0.3 0.361 0.383 0.754 0.394 0.639 0.6 0.549 0.43 0.299 0.276 0.292 0.728 0.452 0.534 0.684 0.596 0.483 0.39 0.179 0.228 0.592 0.413 0.199 0.544 0.311 0.113 0 0.202 0.201
0.05 0.247 0.609 0.628 0.566 0.445 0.33 0.379 0.422 0.731 0.352 0.609 0.627 0.565 0.445 0.329 0.304 0.338 0.707 0.403 0.51 0.702 0.607 0.495 0.411 0.179 0.238 0.568 0.389 0.199 0.544 0.311 0.113 0 0.202 0.201
0.06 0.247 0.583 0.652 0.581 0.458 0.359 0.393 0.457 0.71 0.317 0.585 0.648 0.578 0.457 0.352 0.322 0.373 0.689 0.367 0.488 0.718 0.617 0.506 0.43 0.175 0.243 0.544 0.369 0.199 0.544 0.311 0.113 0 0.202 0.201
0.07 0.247 0.563 0.67 0.592 0.468 0.379 0.403 0.486 0.693 0.289 0.565 0.666 0.589 0.467 0.374 0.337 0.404 0.674 0.337 0.469 0.731 0.625 0.515 0.445 0.172 0.249 0.525 0.353 0.199 0.544 0.311 0.113 0 0.202 0.201
0.08 0.247 0.546 0.684 0.602 0.477 0.396 0.411 0.511 0.678 0.267 0.55 0.679 0.598 0.475 0.389 0.346 0.426 0.661 0.315 0.452 0.742 0.631 0.524 0.458 0.168 0.252 0.507 0.338 0.199 0.544 0.311 0.113 0 0.202 0.201
0.09 0.247 0.53 0.697 0.61 0.485 0.411 0.417 0.534 0.664 0.247 0.533 0.693 0.607 0.483 0.407 0.354 0.45 0.648 0.293 0.436 0.752 0.637 0.532 0.47 0.166 0.257 0.49 0.324 0.199 0.544 0.311 0.113 0 0.202 0.201
0.1 0.247 0.516 0.709 0.618 0.492 0.426 0.42 0.552 0.651 0.231 0.518 0.706 0.616 0.491 0.423 0.36 0.471 0.634 0.274 0.422 0.761 0.643 0.539 0.481 0.161 0.258 0.474 0.314 0.199 0.544 0.311 0.113 0 0.202 0.201
0.11 0.247 0.502 0.72 0.626 0.499 0.44 0.42 0.567 0.637 0.217 0.504 0.717 0.624 0.498 0.437 0.362 0.486 0.621 0.259 0.41 0.768 0.648 0.545 0.491 0.158 0.261 0.461 0.303 0.199 0.544 0.311 0.113 0 0.202 0.201
0.12 0.247 0.49 0.729 0.632 0.505 0.452 0.417 0.577 0.624 0.207 0.491 0.728 0.631 0.505 0.451 0.364 0.503 0.608 0.244 0.399 0.774 0.651 0.551 0.498 0.154 0.261 0.449 0.295 0.199 0.544 0.311 0.113 0 0.202 0.201
0.13 0.247 0.478 0.738 0.639 0.511 0.465 0.412 0.584 0.611 0.199 0.479 0.737 0.638 0.511 0.462 0.368 0.52 0.598 0.23 0.389 0.78 0.655 0.556 0.506 0.152 0.264 0.438 0.286 0.199 0.544 0.311 0.113 0 0.202 0.201
0.14 0.247 0.466 0.747 0.646 0.517 0.477 0.407 0.591 0.597 0.191 0.467 0.746 0.645 0.517 0.475 0.366 0.532 0.585 0.218 0.379 0.786 0.659 0.561 0.513 0.15 0.267 0.428 0.278 0.199 0.544 0.311 0.113 0 0.202 0.201
0.15 0.247 0.456 0.755 0.652 0.522 0.487 0.402 0.598 0.585 0.183 0.454 0.755 0.651 0.523 0.487 0.363 0.541 0.571 0.209 0.371 0.791 0.661 0.565 0.518 0.147 0.269 0.418 0.271 0.199 0.544 0.311 0.113 0 0.202 0.201
0.16 0.247 0.444 0.762 0.656 0.528 0.495 0.395 0.603 0.572 0.176 0.444 0.762 0.656 0.529 0.496 0.36 0.55 0.56 0.2 0.363 0.795 0.664 0.569 0.524 0.142 0.265 0.408 0.267 0.199 0.544 0.311 0.113 0 0.202 0.201
0.17 0.247 0.433 0.77 0.661 0.534 0.506 0.389 0.609 0.559 0.169 0.434 0.769 0.66 0.533 0.504 0.356 0.556 0.549 0.193 0.355 0.799 0.666 0.573 0.529 0.141 0.268 0.4 0.26 0.199 0.544 0.311 0.113 0 0.202 0.201
0.18 0.247 0.422 0.777 0.667 0.539 0.516 0.382 0.612 0.545 0.164 0.423 0.775 0.665 0.539 0.513 0.349 0.559 0.536 0.187 0.348 0.803 0.668 0.577 0.534 0.139 0.27 0.392 0.254 0.199 0.544 0.311 0.113 0 0.202 0.201
0.19 0.247 0.413 0.782 0.67 0.544 0.522 0.376 0.617 0.534 0.158 0.414 0.78 0.668 0.544 0.519 0.346 0.567 0.525 0.179 0.341 0.806 0.67 0.58 0.537 0.138 0.274 0.385 0.247 0.199 0.544 0.311 0.113 0 0.202 0.201
0.2 0.247 0.404 0.787 0.673 0.549 0.529 0.368 0.617 0.522 0.155 0.404 0.786 0.671 0.548 0.525 0.34 0.571 0.514 0.173 0.334 0.809 0.671 0.584 0.541 0.135 0.273 0.378 0.243 0.199 0.544 0.311 0.113 0 0.202 0.201
0.21 0.247 0.395 0.792 0.676 0.553 0.535 0.36 0.617 0.511 0.151 0.395 0.791 0.675 0.553 0.532 0.335 0.573 0.503 0.169 0.328 0.81 0.671 0.587 0.541 0.133 0.275 0.371 0.238 0.199 0.544 0.311 0.113 0 0.202 0.201
0.22 0.247 0.386 0.797 0.68 0.558 0.542 0.353 0.62 0.499 0.147 0.386 0.796 0.678 0.557 0.54 0.329 0.578 0.492 0.163 0.322 0.813 0.671 0.59 0.543 0.13 0.273 0.364 0.234 0.199 0.544 0.311 0.113 0 0.202 0.201
0.23 0.247 0.376 0.802 0.682 0.562 0.547 0.343 0.618 0.487 0.144 0.376 0.801 0.681 0.563 0.545 0.323 0.582 0.48 0.157 0.316 0.815 0.672 0.593 0.546 0.128 0.274 0.357 0.229 0.199 0.544 0.311 0.113 0 0.202 0.201
0.24 0.247 0.367 0.806 0.685 0.567 0.553 0.336 0.619 0.476 0.14 0.367 0.806 0.684 0.567 0.551 0.314 0.58 0.469 0.154 0.31 0.817 0.672 0.596 0.547 0.123 0.269 0.35 0.227 0.199 0.544 0.311 0.113 0 0.202 0.201
0.25 0.247 0.359 0.81 0.687 0.571 0.558 0.328 0.62 0.464 0.136 0.358 0.81 0.686 0.572 0.557 0.308 0.583 0.457 0.149 0.305 0.819 0.673 0.599 0.549 0.121 0.269 0.344 0.223 0.199 0.544 0.311 0.113 0 0.202 0.201
0.26 0.247 0.35 0.815 0.69 0.576 0.564 0.321 0.622 0.454 0.133 0.35 0.814 0.688 0.576 0.561 0.302 0.585 0.447 0.145 0.3 0.821 0.673 0.601 0.551 0.119 0.269 0.338 0.219 0.199 0.544 0.311 0.113 0 0.202 0.201
0.27 0.247 0.341 0.818 0.691 0.58 0.567 0.31 0.617 0.441 0.13 0.34 0.817 0.689 0.581 0.564 0.293 0.584 0.435 0.141 0.295 0.822 0.671 0.603 0.55 0.116 0.267 0.333 0.217 0.199 0.544 0.311 0.113 0 0.202 0.201
0.28 0.247 0.332 0.822 0.692 0.585 0.571 0.302 0.617 0.43 0.127 0.331 0.82 0.69 0.585 0.567 0.286 0.585 0.424 0.138 0.291 0.823 0.672 0.606 0.552 0.114 0.264 0.328 0.214 0.199 0.544 0.311 0.113 0 0.202 0.201
0.29 0.247 0.324 0.824 0.692 0.589 0.572 0.294 0.615 0.419 0.125 0.324 0.823 0.69 0.589 0.569 0.28 0.585 0.414 0.135 0.286 0.824 0.67 0.608 0.551 0.11 0.261 0.322 0.212 0.199 0.544 0.311 0.113 0 0.202 0.201
0.3 0.247 0.316 0.826 0.692 0.593 0.573 0.286 0.614 0.408 0.122 0.316 0.825 0.689 0.593 0.57 0.273 0.585 0.404 0.131 0.283 0.825 0.669 0.609 0.551 0.109 0.261 0.319 0.209 0.199 0.544 0.311 0.113 0 0.202 0.201
0.31 0.247 0.308 0.829 0.692 0.597 0.576 0.279 0.613 0.398 0.119 0.308 0.828 0.69 0.597 0.573 0.266 0.586 0.394 0.128 0.28 0.826 0.67 0.611 0.552 0.107 0.259 0.315 0.208 0.199 0.544 0.311 0.113 0 0.202 0.201
0.32 0.247 0.302 0.831 0.692 0.6 0.577 0.273 0.614 0.39 0.117 0.3 0.83 0.69 0.601 0.574 0.261 0.589 0.385 0.123 0.276 0.827 0.669 0.613 0.552 0.104 0.255 0.309 0.206 0.199 0.544 0.311 0.113 0 0.202 0.201
0.33 0.247 0.295 0.833 0.693 0.604 0.579 0.267 0.614 0.381 0.114 0.294 0.832 0.69 0.604 0.577 0.256 0.59 0.376 0.121 0.272 0.828 0.669 0.615 0.553 0.103 0.256 0.305 0.202 0.199 0.544 0.311 0.113 0 0.202 0.201
0.34 0.247 0.288 0.835 0.692 0.607 0.58 0.261 0.613 0.372 0.111 0.286 0.835 0.691 0.608 0.579 0.25 0.592 0.367 0.117 0.269 0.828 0.667 0.617 0.552 0.1 0.252 0.301 0.201 0.199 0.544 0.311 0.113 0 0.202 0.201
0.35 0.247 0.281 0.837 0.691 0.61 0.581 0.254 0.611 0.363 0.109 0.28 0.836 0.689 0.611 0.579 0.245 0.593 0.359 0.114 0.266 0.829 0.668 0.618 0.553 0.098 0.251 0.297 0.199 0.199 0.544 0.311 0.113 0 0.202 0.201
0.36 0.247 0.274 0.839 0.691 0.614 0.583 0.247 0.61 0.354 0.107 0.273 0.838 0.69 0.615 0.581 0.239 0.592 0.35 0.111 0.262 0.83 0.666 0.62 0.553 0.096 0.249 0.293 0.197 0.199 0.544 0.311 0.113 0 0.202 0.201
0.37 0.247 0.268 0.841 0.691 0.617 0.584 0.242 0.612 0.346 0.104 0.267 0.84 0.689 0.618 0.582 0.233 0.593 0.342 0.109 0.259 0.831 0.666 0.622 0.553 0.095 0.25 0.289 0.194 0.199 0.544 0.311 0.113 0 0.202 0.201
0.38 0.247 0.261 0.843 0.691 0.621 0.586 0.237 0.613 0.338 0.101 0.261 0.842 0.69 0.621 0.584 0.229 0.595 0.334 0.105 0.255 0.832 0.665 0.624 0.553 0.093 0.247 0.285 0.192 0.199 0.544 0.311 0.113 0 0.202 0.201
0.39 0.247 0.256 0.844 0.689 0.623 0.585 0.232 0.614 0.331 0.099 0.255 0.843 0.688 0.624 0.583 0.225 0.598 0.328 0.103 0.253 0.832 0.664 0.625 0.552 0.091 0.245 0.282 0.191 0.199 0.544 0.311 0.113 0 0.202 0.201
0.4 0.247 0.251 0.844 0.687 0.626 0.584 0.228 0.614 0.325 0.097 0.25 0.843 0.686 0.626 0.581 0.221 0.597 0.322 0.101 0.249 0.832 0.662 0.627 0.551 0.089 0.243 0.278 0.189 0.199 0.544 0.311 0.113 0 0.202 0.201
0.41 0.247 0.246 0.845 0.686 0.628 0.583 0.223 0.615 0.318 0.094 0.245 0.845 0.685 0.629 0.582 0.216 0.598 0.315 0.099 0.246 0.833 0.662 0.628 0.551 0.087 0.239 0.274 0.187 0.199 0.544 0.311 0.113 0 0.202 0.201
0.42 0.247 0.24 0.846 0.685 0.631 0.583 0.217 0.614 0.31 0.093 0.239 0.846 0.683 0.632 0.582 0.21 0.596 0.306 0.096 0.243 0.833 0.66 0.63 0.55 0.085 0.237 0.27 0.185 0.199 0.544 0.311 0.113 0 0.202 0.201
0.43 0.247 0.235 0.847 0.683 0.634 0.583 0.212 0.613 0.303 0.091 0.234 0.847 0.682 0.635 0.582 0.205 0.595 0.3 0.095 0.239 0.834 0.658 0.632 0.548 0.082 0.233 0.266 0.183 0.199 0.544 0.311 0.113 0 0.202 0.201
0.44 0.247 0.23 0.848 0.681 0.636 0.581 0.209 0.615 0.297 0.089 0.229 0.847 0.68 0.637 0.58 0.202 0.597 0.294 0.092 0.236 0.834 0.656 0.633 0.546 0.082 0.234 0.262 0.181 0.199 0.544 0.311 0.113 0 0.202 0.201
0.45 0.247 0.224 0.848 0.678 0.639 0.579 0.203 0.613 0.29 0.087 0.224 0.848 0.677 0.639 0.578 0.198 0.598 0.288 0.09 0.233 0.833 0.653 0.635 0.543 0.079 0.229 0.258 0.179 0.199 0.544 0.311 0.113 0 0.202 0.201
0.46 0.247 0.219 0.848 0.675 0.642 0.577 0.199 0.616 0.284 0.084 0.219 0.849 0.676 0.642 0.578 0.194 0.599 0.281 0.088 0.231 0.834 0.652 0.636 0.543 0.077 0.226 0.255 0.179 0.199 0.544 0.311 0.113 0 0.202 0.201
0.47 0.247 0.215 0.849 0.674 0.644 0.576 0.196 0.618 0.278 0.082 0.214 0.849 0.673 0.644 0.576 0.189 0.598 0.275 0.086 0.227 0.834 0.651 0.638 0.542 0.075 0.225 0.252 0.176 0.199 0.544 0.311 0.113 0 0.202 0.201
0.48 0.247 0.21 0.849 0.671 0.646 0.574 0.191 0.615 0.272 0.081 0.209 0.849 0.67 0.647 0.573 0.184 0.595 0.268 0.085 0.225 0.834 0.649 0.639 0.541 0.073 0.22 0.248 0.175 0.199 0.544 0.311 0.113 0 0.202 0.201
0.49 0.247 0.206 0.849 0.667 0.649 0.57 0.186 0.612 0.266 0.08 0.205 0.849 0.666 0.649 0.569 0.181 0.597 0.264 0.083 0.222 0.834 0.647 0.64 0.539 0.071 0.215 0.245 0.174 0.199 0.544 0.311 0.113 0 0.202 0.201
0.5 0.247 0.202 0.849 0.663 0.651 0.567 0.183 0.614 0.261 0.078 0.201 0.849 0.662 0.651 0.566 0.176 0.596 0.258 0.081 0.22 0.835 0.646 0.641 0.539 0.069 0.213 0.242 0.173 0.199 0.544 0.311 0.113 0 0.202 0.201
0.51 0.247 0.198 0.848 0.659 0.653 0.563 0.18 0.619 0.256 0.075 0.196 0.848 0.658 0.654 0.563 0.174 0.602 0.252 0.078 0.217 0.834 0.643 0.643 0.536 0.067 0.209 0.238 0.171 0.199 0.544 0.311 0.113 0 0.202 0.201
0.52 0.247 0.193 0.848 0.656 0.655 0.56 0.177 0.621 0.251 0.073 0.192 0.848 0.654 0.655 0.558 0.173 0.608 0.248 0.075 0.214 0.835 0.643 0.644 0.536 0.066 0.209 0.236 0.169 0.199 0.544 0.311 0.113 0 0.202 0.201
0.53 0.247 0.189 0.848 0.651 0.657 0.556 0.174 0.623 0.245 0.071 0.188 0.847 0.65 0.658 0.554 0.169 0.607 0.242 0.074 0.211 0.835 0.64 0.646 0.534 0.065 0.208 0.232 0.167 0.199 0.544 0.311 0.113 0 0.202 0.201
0.54 0.247 0.184 0.847 0.645 0.659 0.55 0.169 0.621 0.239 0.07 0.183 0.846 0.643 0.66 0.548 0.164 0.606 0.236 0.072 0.208 0.835 0.637 0.647 0.531 0.063 0.203 0.229 0.166 0.199 0.544 0.311 0.113 0 0.202 0.201
0.55 0.247 0.18 0.846 0.64 0.662 0.546 0.164 0.618 0.233 0.069 0.179 0.846 0.639 0.662 0.544 0.161 0.608 0.231 0.07 0.206 0.834 0.634 0.649 0.528 0.06 0.197 0.225 0.165 0.199 0.544 0.311 0.113 0 0.202 0.201
0.56 0.247 0.176 0.846 0.636 0.664 0.542 0.161 0.618 0.228 0.067 0.175 0.846 0.637 0.664 0.543 0.157 0.607 0.226 0.069 0.203 0.834 0.631 0.65 0.525 0.057 0.19 0.221 0.164 0.199 0.544 0.311 0.113 0 0.202 0.201
0.57 0.247 0.172 0.845 0.631 0.666 0.538 0.157 0.619 0.222 0.066 0.171 0.846 0.632 0.666 0.539 0.152 0.604 0.22 0.068 0.2 0.834 0.629 0.652 0.523 0.055 0.187 0.218 0.162 0.199 0.544 0.311 0.113 0 0.202 0.201
0.58 0.247 0.167 0.846 0.628 0.668 0.535 0.152 0.614 0.216 0.064 0.167 0.845 0.627 0.668 0.534 0.148 0.6 0.215 0.067 0.197 0.834 0.626 0.653 0.521 0.053 0.182 0.214 0.161 0.199 0.544 0.311 0.113 0 0.202 0.201
0.59 0.247 0.163 0.844 0.621 0.67 0.528 0.149 0.618 0.211 0.062 0.162 0.845 0.62 0.671 0.528 0.144 0.6 0.209 0.065 0.195 0.834 0.625 0.654 0.52 0.051 0.177 0.211 0.16 0.199 0.544 0.311 0.113 0 0.202 0.201
0.6 0.247 0.159 0.843 0.614 0.672 0.522 0.145 0.617 0.206 0.061 0.158 0.844 0.615 0.673 0.523 0.14 0.601 0.204 0.063 0.192 0.834 0.622 0.656 0.517 0.048 0.169 0.207 0.159 0.199 0.544 0.311 0.113 0 0.202 0.201
0.61 0.247 0.154 0.843 0.608 0.675 0.516 0.14 0.614 0.199 0.06 0.153 0.843 0.608 0.675 0.517 0.136 0.601 0.197 0.061 0.189 0.834 0.619 0.657 0.515 0.046 0.163 0.204 0.158 0.199 0.544 0.311 0.113 0 0.202 0.201
0.62 0.247 0.148 0.842 0.6 0.678 0.509 0.134 0.611 0.191 0.058 0.148 0.842 0.6 0.678 0.509 0.131 0.598 0.19 0.06 0.186 0.834 0.617 0.659 0.514 0.042 0.154 0.2 0.157 0.199 0.544 0.311 0.113 0 0.202 0.201
0.63 0.247 0.145 0.841 0.595 0.68 0.504 0.13 0.609 0.187 0.056 0.143 0.841 0.593 0.68 0.503 0.125 0.593 0.184 0.058 0.183 0.834 0.614 0.66 0.511 0.04 0.148 0.196 0.156 0.199 0.544 0.311 0.113 0 0.202 0.201
0.64 0.247 0.14 0.84 0.586 0.682 0.495 0.125 0.608 0.18 0.055 0.139 0.84 0.585 0.682 0.495 0.121 0.591 0.178 0.057 0.181 0.833 0.611 0.661 0.508 0.038 0.142 0.193 0.155 0.199 0.544 0.311 0.113 0 0.202 0.201
0.65 0.247 0.135 0.838 0.578 0.684 0.488 0.122 0.609 0.175 0.053 0.134 0.838 0.576 0.685 0.486 0.117 0.59 0.172 0.055 0.178 0.833 0.606 0.663 0.504 0.034 0.131 0.189 0.154 0.199 0.544 0.311 0.113 0 0.202 0.201
0.66 0.247 0.131 0.837 0.569 0.687 0.48 0.118 0.609 0.169 0.051 0.13 0.837 0.568 0.687 0.479 0.115 0.596 0.167 0.053 0.175 0.832 0.602 0.664 0.5 0.032 0.124 0.185 0.153 0.199 0.544 0.311 0.113 0 0.202 0.201
0.67 0.247 0.127 0.836 0.563 0.688 0.474 0.115 0.614 0.164 0.049 0.126 0.836 0.561 0.689 0.472 0.111 0.596 0.162 0.051 0.172 0.832 0.6 0.666 0.498 0.03 0.119 0.182 0.152 0.199 0.544 0.311 0.113 0 0.202 0.201
0.68 0.247 0.123 0.835 0.556 0.69 0.468 0.112 0.614 0.159 0.048 0.122 0.835 0.554 0.691 0.466 0.109 0.6 0.157 0.049 0.169 0.831 0.594 0.667 0.492 0.027 0.106 0.178 0.151 0.199 0.544 0.311 0.113 0 0.202 0.201
0.69 0.247 0.119 0.834 0.548 0.693 0.462 0.108 0.615 0.154 0.046 0.118 0.833 0.544 0.693 0.457 0.105 0.601 0.152 0.047 0.166 0.83 0.59 0.669 0.488 0.023 0.094 0.174 0.151 0.199 0.544 0.311 0.113 0 0.202 0.201
0.7 0.247 0.115 0.833 0.539 0.695 0.454 0.105 0.62 0.149 0.044 0.114 0.832 0.535 0.695 0.449 0.102 0.609 0.147 0.044 0.163 0.83 0.586 0.67 0.484 0.02 0.084 0.17 0.15 0.199 0.544 0.311 0.113 0 0.202 0.201
0.71 0.247 0.111 0.831 0.528 0.697 0.443 0.1 0.616 0.143 0.042 0.11 0.831 0.526 0.697 0.441 0.098 0.601 0.141 0.044 0.16 0.829 0.581 0.672 0.48 0.016 0.069 0.165 0.149 0.199 0.544 0.311 0.113 0 0.202 0.201
0.72 0.247 0.106 0.829 0.518 0.699 0.434 0.097 0.62 0.138 0.04 0.105 0.829 0.514 0.699 0.43 0.095 0.608 0.136 0.041 0.157 0.829 0.576 0.673 0.476 0.014 0.062 0.162 0.147 0.199 0.544 0.311 0.113 0 0.202 0.201
0.73 0.247 0.103 0.828 0.507 0.701 0.424 0.094 0.621 0.133 0.039 0.102 0.827 0.505 0.701 0.421 0.091 0.608 0.131 0.04 0.155 0.828 0.573 0.674 0.473 0.013 0.055 0.159 0.146 0.199 0.544 0.311 0.113 0 0.202 0.201
0.74 0.247 0.098 0.825 0.494 0.703 0.411 0.091 0.623 0.128 0.037 0.098 0.825 0.493 0.703 0.41 0.088 0.611 0.126 0.038 0.152 0.828 0.569 0.676 0.468 0.01 0.044 0.155 0.145 0.199 0.544 0.311 0.113 0 0.202 0.201
0.75 0.247 0.094 0.823 0.483 0.705 0.401 0.086 0.617 0.122 0.036 0.093 0.823 0.481 0.705 0.4 0.083 0.602 0.12 0.037 0.15 0.827 0.566 0.677 0.466 0.008 0.037 0.153 0.144 0.199 0.544 0.311 0.113 0 0.202 0.201
0.76 0.247 0.091 0.822 0.472 0.707 0.392 0.082 0.612 0.117 0.035 0.09 0.822 0.471 0.707 0.391 0.079 0.595 0.116 0.037 0.147 0.827 0.56 0.679 0.461 0.005 0.024 0.148 0.143 0.199 0.544 0.311 0.113 0 0.202 0.201
0.77 0.247 0.087 0.819 0.459 0.709 0.38 0.079 0.617 0.112 0.033 0.086 0.819 0.459 0.709 0.38 0.076 0.594 0.111 0.035 0.143 0.827 0.556 0.68 0.458 0.001 0.006 0.144 0.142 0.199 0.544 0.311 0.113 0 0.202 0.201
0.78 0.247 0.083 0.817 0.446 0.711 0.368 0.075 0.617 0.107 0.032 0.083 0.817 0.446 0.711 0.367 0.072 0.594 0.106 0.034 0.14 0.826 0.552 0.682 0.454 -0.002 -0.008 0.14 0.141 0.199 0.544 0.311 0.113 0 0.202 0.201
0.79 0.247 0.079 0.815 0.434 0.713 0.357 0.071 0.607 0.102 0.031 0.079 0.815 0.434 0.713 0.357 0.068 0.586 0.101 0.033 0.137 0.825 0.546 0.683 0.448 -0.005 -0.023 0.136 0.14 0.199 0.544 0.311 0.113 0 0.202 0.201
0.8 0.247 0.076 0.813 0.422 0.714 0.346 0.067 0.604 0.097 0.03 0.075 0.813 0.42 0.715 0.345 0.065 0.582 0.096 0.031 0.134 0.824 0.538 0.685 0.44 -0.008 -0.038 0.132 0.139 0.199 0.544 0.311 0.113 0 0.202 0.201
0.81 0.247 0.071 0.811 0.408 0.717 0.334 0.064 0.603 0.092 0.028 0.072 0.812 0.41 0.716 0.336 0.062 0.588 0.092 0.03 0.131 0.822 0.531 0.686 0.434 -0.011 -0.058 0.127 0.138 0.199 0.544 0.311 0.113 0 0.202 0.201
0.82 0.247 0.068 0.81 0.396 0.718 0.324 0.06 0.602 0.087 0.027 0.068 0.81 0.396 0.718 0.324 0.059 0.585 0.087 0.028 0.127 0.821 0.522 0.688 0.425 -0.015 -0.078 0.123 0.137 0.199 0.544 0.311 0.113 0 0.202 0.201
0.83 0.247 0.065 0.808 0.385 0.72 0.314 0.058 0.599 0.084 0.026 0.065 0.808 0.386 0.72 0.315 0.056 0.577 0.083 0.028 0.124 0.82 0.516 0.69 0.42 -0.016 -0.089 0.118 0.135 0.199 0.544 0.311 0.113 0 0.202 0.201
0.84 0.247 0.061 0.805 0.37 0.722 0.301 0.055 0.601 0.079 0.025 0.061 0.805 0.37 0.722 0.301 0.053 0.58 0.078 0.026 0.121 0.819 0.508 0.692 0.413 -0.02 -0.112 0.114 0.134 0.199 0.544 0.311 0.113 0 0.202 0.201
0.85 0.247 0.058 0.803 0.357 0.723 0.29 0.051 0.592 0.075 0.024 0.059 0.803 0.358 0.723 0.29 0.05 0.575 0.075 0.025 0.117 0.818 0.5 0.693 0.406 -0.023 -0.133 0.11 0.133 0.199 0.544 0.311 0.113 0 0.202 0.201
0.86 0.247 0.056 0.802 0.345 0.725 0.28 0.048 0.59 0.071 0.023 0.056 0.802 0.346 0.724 0.28 0.047 0.572 0.071 0.024 0.114 0.816 0.492 0.695 0.398 -0.026 -0.154 0.106 0.132 0.199 0.544 0.311 0.113 0 0.202 0.201
0.87 0.247 0.052 0.799 0.33 0.726 0.267 0.045 0.587 0.067 0.022 0.053 0.8 0.333 0.726 0.269 0.044 0.568 0.067 0.023 0.11 0.815 0.482 0.697 0.389 -0.03 -0.184 0.1 0.13 0.199 0.544 0.311 0.113 0 0.202 0.201
0.88 0.247 0.049 0.797 0.316 0.728 0.255 0.042 0.576 0.063 0.021 0.05 0.797 0.318 0.728 0.256 0.041 0.563 0.063 0.022 0.106 0.814 0.475 0.699 0.384 -0.033 -0.208 0.096 0.128 0.199 0.544 0.311 0.113 0 0.202 0.201
0.89 0.247 0.047 0.795 0.302 0.729 0.243 0.04 0.578 0.059 0.02 0.047 0.795 0.302 0.729 0.243 0.039 0.561 0.059 0.02 0.103 0.813 0.465 0.701 0.374 -0.036 -0.237 0.091 0.128 0.199 0.544 0.311 0.113 0 0.202 0.201
0.9 0.247 0.044 0.793 0.289 0.73 0.232 0.038 0.581 0.056 0.018 0.044 0.793 0.288 0.73 0.23 0.036 0.563 0.055 0.019 0.1 0.81 0.453 0.702 0.363 -0.039 -0.266 0.087 0.126 0.199 0.544 0.311 0.113 0 0.202 0.201
0.91 0.247 0.041 0.791 0.274 0.732 0.219 0.036 0.591 0.053 0.017 0.041 0.791 0.274 0.732 0.219 0.035 0.571 0.052 0.018 0.096 0.809 0.444 0.704 0.355 -0.042 -0.298 0.082 0.124 0.199 0.544 0.311 0.113 0 0.202 0.201
0.92 0.247 0.039 0.789 0.263 0.733 0.21 0.034 0.593 0.05 0.016 0.039 0.789 0.265 0.733 0.211 0.033 0.577 0.05 0.017 0.092 0.807 0.43 0.706 0.342 -0.046 -0.338 0.077 0.123 0.199 0.544 0.311 0.113 0 0.202 0.201
0.93 0.247 0.036 0.786 0.247 0.734 0.196 0.032 0.597 0.046 0.015 0.036 0.786 0.246 0.734 0.196 0.031 0.58 0.046 0.015 0.088 0.805 0.418 0.708 0.331 -0.047 -0.365 0.073 0.12 0.199 0.544 0.311 0.113 0 0.202 0.201
0.94 0.247 0.034 0.785 0.234 0.736 0.186 0.029 0.591 0.043 0.014 0.034 0.784 0.233 0.736 0.185 0.029 0.578 0.043 0.014 0.083 0.802 0.401 0.711 0.316 -0.051 -0.415 0.066 0.117 0.199 0.544 0.311 0.113 0 0.202 0.201
0.95 0.247 0.031 0.782 0.218 0.737 0.173 0.027 0.579 0.04 0.013 0.031 0.782 0.219 0.737 0.173 0.026 0.566 0.039 0.013 0.078 0.8 0.385 0.713 0.302 -0.052 -0.453 0.061 0.114 0.199 0.544 0.311 0.113 0 0.202 0.201
0.96 0.247 0.029 0.78 0.204 0.738 0.162 0.025 0.589 0.037 0.012 0.028 0.78 0.204 0.738 0.161 0.024 0.564 0.036 0.012 0.074 0.797 0.37 0.715 0.289 -0.053 -0.49 0.057 0.11 0.199 0.544 0.311 0.113 0 0.202 0.201
0.97 0.247 0.025 0.777 0.181 0.74 0.142 0.021 0.579 0.032 0.011 0.025 0.777 0.182 0.74 0.143 0.021 0.555 0.032 0.011 0.068 0.795 0.35 0.718 0.272 -0.053 -0.524 0.051 0.104 0.199 0.544 0.311 0.113 0 0.202 0.201
0.98 0.247 0.021 0.774 0.158 0.742 0.123 0.018 0.579 0.027 0.009 0.022 0.774 0.158 0.742 0.124 0.018 0.562 0.027 0.009 0.061 0.793 0.328 0.722 0.255 -0.048 -0.535 0.046 0.094 0.199 0.544 0.311 0.113 0 0.202 0.201
0.99 0.247 0.019 0.771 0.139 0.743 0.108 0.016 0.589 0.024 0.008 0.019 0.771 0.139 0.743 0.108 0.016 0.583 0.024 0.008 0.051 0.789 0.292 0.727 0.227 -0.04 -0.533 0.038 0.078 0.199 0.544 0.311 0.113 0 0.202 0.201
1 0.247 0.006 0.759 0.049 0.749 0.037 0.005 0.526 0.008 0.003 0.006 0.759 0.049 0.749 0.037 0.004 0.465 0.008 0.003 0.021 0.773 0.155 0.742 0.12 0 0.01 0.021 0.021 0.199 0.544 0.311 0.113 0 0.202 0.201
1.01 0.247 0 0.753 NA 0.753 0 0 0 0 0 0 0.753 NA 0.753 0 0 0 0 0 0 0.753 NA 0.753 0 0 0 0 0 0.199 0.544 0.311 0.113 0 0.202 0.201

